Differentiable Hierarchical Visual Tokenization

Vision Transformers rely on fixed patch tokens that ignore the spatial and semantic structure of images. In this work, we introduce an end-to-end differentiable tokenizer that adapts to image content with pixel-level granularity while remaining backward-compatible with existing architectures for retrofitting pretrained models. Our method uses hierarchical model selection with information criteria to provide competitive performance in both image-level classification and dense-prediction tasks, and even supports out-of-the-box raster-to-vector conversion.

==> figures/hierarchies/elephant_adj.csv <==
# lvl, fromid, toid
1, 0, 327
1, 1, 328
1, 2, 329
1, 3, 330
1, 4, 331
1, 5, 332
1, 6, 332
1, 7, 333
1, 8, 333
1, 9, 334
1, 10, 334
1, 11, 335
1, 12, 335
1, 13, 335
1, 14, 336
1, 15, 337
1, 16, 337
1, 17, 337
1, 18, 333
1, 19, 333
1, 20, 331
1, 21, 333
1, 22, 334
1, 23, 331
1, 24, 331
1, 25, 338
1, 26, 337
1, 27, 339
1, 28, 331
1, 29, 334
1, 30, 340
1, 31, 338
1, 32, 333
1, 33, 336
1, 34, 341
1, 35, 342
1, 36, 335
1, 37, 338
1, 38, 335
1, 39, 335
1, 40, 333
1, 41, 338
1, 42, 335
1, 43, 334
1, 44, 338
1, 45, 334
1, 46, 342
1, 47, 343
1, 48, 341
1, 49, 339
1, 50, 344
1, 51, 338
1, 52, 340
1, 53, 335
1, 54, 333
1, 55, 341
1, 56, 345
1, 57, 346
1, 58, 337
1, 59, 333
1, 60, 343
1, 61, 347
1, 62, 333
1, 63, 348
1, 64, 339
1, 65, 340
1, 66, 341
1, 67, 347
1, 68, 346
1, 69, 349
1, 70, 350
1, 71, 344
1, 72, 340
1, 73, 346
1, 74, 341
1, 75, 341
1, 76, 340
1, 77, 342
1, 78, 327
1, 79, 345
1, 80, 348
1, 81, 333
1, 82, 351
1, 83, 333
1, 84, 340
1, 85, 347
1, 86, 345
1, 87, 344
1, 88, 352
1, 89, 345
1, 90, 353
1, 91, 349
1, 92, 347
1, 93, 344
1, 94, 345
1, 95, 353
1, 96, 354
1, 97, 340
1, 98, 355
1, 99, 356
1, 100, 349
1, 101, 357
1, 102, 356
1, 103, 353
1, 104, 358
1, 105, 352
1, 106, 353
1, 107, 345
1, 108, 354
1, 109, 349
1, 110, 348
1, 111, 352
1, 112, 359
1, 113, 345
1, 114, 360
1, 115, 361
1, 116, 329
1, 117, 359
1, 118, 353
1, 119, 348
1, 120, 362
1, 121, 355
1, 122, 348
1, 123, 360
1, 124, 361
1, 125, 348
1, 126, 353
1, 127, 363
1, 128, 361
1, 129, 363
1, 130, 357
1, 131, 363
1, 132, 364
1, 133, 365
1, 134, 350
1, 135, 351
1, 136, 362
1, 137, 354
1, 138, 354
1, 139, 358
1, 140, 355
1, 141, 364
1, 142, 364
1, 143, 354
1, 144, 328
1, 145, 365
1, 146, 364
1, 147, 348
1, 148, 366
1, 149, 364
1, 150, 327
1, 151, 367
1, 152, 354
1, 153, 358
1, 154, 355
1, 155, 368
1, 156, 369
1, 157, 366
1, 158, 368
1, 159, 363
1, 160, 351
1, 161, 363
1, 162, 351
1, 163, 350
1, 164, 351
1, 165, 354
1, 166, 370
1, 167, 371
1, 168, 358
1, 169, 358
1, 170, 370
1, 171, 370
1, 172, 366
1, 173, 327
1, 174, 350
1, 175, 363
1, 176, 351
1, 177, 351
1, 178, 366
1, 179, 372
1, 180, 371
1, 181, 350
1, 182, 373
1, 183, 368
1, 184, 373
1, 185, 374
1, 186, 330
1, 187, 375
1, 188, 368
1, 189, 368
1, 190, 376
1, 191, 374
1, 192, 377
1, 193, 377
1, 194, 377
1, 195, 374
1, 196, 378
1, 197, 379
1, 198, 374
1, 199, 377
1, 200, 376
1, 201, 376
1, 202, 380
1, 203, 377
1, 204, 374
1, 205, 372
1, 206, 373
1, 207, 363
1, 208, 375
1, 209, 380
1, 210, 377
1, 211, 381
1, 212, 382
1, 213, 383
1, 214, 377
1, 215, 384
1, 216, 385
1, 217, 383
1, 218, 329
1, 219, 383
1, 220, 382
1, 221, 374
1, 222, 366
1, 223, 386
1, 224, 381
1, 225, 375
1, 226, 374
1, 227, 386
1, 228, 386
1, 229, 383
1, 230, 387
1, 231, 372
1, 232, 384
1, 233, 383
1, 234, 388
1, 235, 389
1, 236, 387
1, 237, 382
1, 238, 390
1, 239, 378
1, 240, 388
1, 241, 385
1, 242, 389
1, 243, 378
1, 244, 382
1, 245, 383
1, 246, 381
1, 247, 391
1, 248, 391
1, 249, 388
1, 250, 383
1, 251, 385
1, 252, 381
1, 253, 382
1, 254, 381
1, 255, 387
1, 256, 391
1, 257, 392
1, 258, 388
1, 259, 392
1, 260, 392
1, 261, 383
1, 262, 393
1, 263, 372
1, 264, 382
1, 265, 392
1, 266, 374
1, 267, 374
1, 268, 387
1, 269, 327
1, 270, 393
1, 271, 389
1, 272, 391
1, 273, 394
1, 274, 395
1, 275, 394
1, 276, 390
1, 277, 392
1, 278, 393
1, 279, 396
1, 280, 378
1, 281, 396
1, 282, 397
1, 283, 398
1, 284, 398
1, 285, 396
1, 286, 393
1, 287, 383
1, 288, 399
1, 289, 400
1, 290, 395
1, 291, 397
1, 292, 401
1, 293, 402
1, 294, 398
1, 295, 399
1, 296, 401
1, 297, 379
1, 298, 390
1, 299, 402
1, 300, 398
1, 301, 390
1, 302, 399
1, 303, 403
1, 304, 404
1, 305, 403
1, 306, 400
1, 307, 404
1, 308, 390
1, 309, 404
1, 310, 400
1, 311, 387
1, 312, 379
1, 313, 400
1, 314, 404
1, 315, 402
1, 316, 405
1, 317, 390
1, 318, 387
1, 319, 400
1, 320, 379
1, 321, 402
1, 322, 403
1, 323, 405
1, 324, 372
1, 325, 406
1, 326, 403
0, 327, 407
0, 328, 407
0, 329, 407
0, 330, 408
0, 331, 408
0, 332, 408
0, 333, 409
0, 334, 409
0, 335, 410
0, 336, 410
0, 337, 411
0, 338, 412
0, 339, 412
0, 340, 409
0, 341, 408
0, 342, 410
0, 343, 409
0, 344, 411
0, 345, 412
0, 346, 410
0, 347, 412
0, 348, 412
0, 349, 410
0, 350, 411
0, 351, 411
0, 352, 413
0, 353, 412
0, 354, 409
0, 355, 413
0, 356, 412
0, 357, 412
0, 358, 408
0, 359, 412
0, 360, 412
0, 361, 409
0, 362, 411
0, 363, 414
0, 364, 412
0, 365, 412
0, 366, 415
0, 367, 410
0, 368, 416
0, 369, 417
0, 370, 413
0, 371, 415
0, 372, 418
0, 373, 415
0, 374, 414
0, 375, 419
0, 376, 420
0, 377, 420
0, 378, 421
0, 379, 411
0, 380, 416
0, 381, 422
0, 382, 415
0, 383, 419
0, 384, 423
0, 385, 420
0, 386, 414
0, 387, 423
0, 388, 420
0, 389, 424
0, 390, 418
0, 391, 420
0, 392, 422
0, 393, 420
0, 394, 419
0, 395, 421
0, 396, 420
0, 397, 422
0, 398, 425
0, 399, 424
0, 400, 424
0, 401, 424
0, 402, 425
0, 403, 425
0, 404, 424
0, 405, 424
0, 406, 426


==> figures/hierarchies/elephant_bbox.csv <==
# xmin, ymin, xmax, ymax
0.4590, 0.4102, 0.5020, 0.4766


==> figures/hierarchies/elephant_centroids.csv <==
# lvl, id, xpos, ypos
2, 0, 2, 2
2, 1, 5, 0
2, 2, 7, 1
2, 3, 9, 0
2, 4, 18, 22
2, 5, 34, 5
2, 6, 66, 11
2, 7, 191, 7
2, 8, 263, 12
2, 9, 308, 6
2, 10, 348, 20
2, 11, 360, 9
2, 12, 391, 7
2, 13, 415, 17
2, 14, 449, 23
2, 15, 448, 10
2, 16, 469, 12
2, 17, 488, 4
2, 18, 225, 27
2, 19, 156, 14
2, 20, 83, 18
2, 21, 173, 31
2, 22, 302, 17
2, 23, 52, 27
2, 24, 98, 23
2, 25, 126, 24
2, 26, 485, 41
2, 27, 116, 44
2, 28, 23, 51
2, 29, 291, 42
2, 30, 377, 40
2, 31, 148, 31
2, 32, 255, 57
2, 33, 462, 37
2, 34, 84, 45
2, 35, 394, 47
2, 36, 438, 36
2, 37, 184, 58
2, 38, 397, 34
2, 39, 417, 48
2, 40, 216, 64
2, 41, 152, 51
2, 42, 444, 50
2, 43, 332, 77
2, 44, 140, 76
2, 45, 324, 50
2, 46, 389, 72
2, 47, 306, 65
2, 48, 49, 75
2, 49, 127, 69
2, 50, 478, 79
2, 51, 205, 103
2, 52, 368, 71
2, 53, 425, 68
2, 54, 273, 66
2, 55, 22, 73
2, 56, 79, 126
2, 57, 417, 82
2, 58, 499, 79
2, 59, 277, 83
2, 60, 303, 84
2, 61, 157, 74
2, 62, 251, 86
2, 63, 189, 78
2, 64, 94, 88
2, 65, 375, 85
2, 66, 14, 87
2, 67, 165, 90
2, 68, 400, 85
2, 69, 399, 117
2, 70, 416, 206
2, 71, 481, 97
2, 72, 355, 122
2, 73, 459, 110
2, 74, 27, 97
2, 75, 26, 118
2, 76, 297, 98
2, 77, 376, 104
2, 78, 2, 96
2, 79, 139, 108
2, 80, 201, 145
2, 81, 267, 115
2, 82, 493, 207
2, 83, 241, 107
2, 84, 326, 126
2, 85, 162, 106
2, 86, 99, 112
2, 87, 473, 146
2, 88, 50, 129
2, 89, 140, 133
2, 90, 234, 129
2, 91, 423, 115
2, 92, 159, 115
2, 93, 493, 130
2, 94, 121, 124
2, 95, 252, 120
2, 96, 299, 147
2, 97, 305, 121
2, 98, 84, 185
2, 99, 180, 134
2, 100, 430, 143
2, 101, 290, 153
2, 102, 157, 137
2, 103, 256, 145
2, 104, 20, 149
2, 105, 65, 143
2, 106, 272, 156
2, 107, 108, 156
2, 108, 326, 166
2, 109, 404, 160
2, 110, 221, 148
2, 111, 44, 160
2, 112, 176, 147
2, 113, 148, 160
2, 114, 160, 147
2, 115, 370, 165
2, 116, 7, 280
2, 117, 183, 159
2, 118, 256, 205
2, 119, 222, 184
2, 120, 453, 166
2, 121, 55, 218
2, 122, 206, 165
2, 123, 162, 167
2, 124, 342, 165
2, 125, 195, 177
2, 126, 244, 168
2, 127, 284, 267
2, 128, 397, 187
2, 129, 285, 219
2, 130, 300, 207
2, 131, 239, 272
2, 132, 175, 176
2, 133, 143, 179
2, 134, 441, 203
2, 135, 492, 175
2, 136, 461, 187
2, 137, 361, 190
2, 138, 378, 213
2, 139, 21, 200
2, 140, 135, 205
2, 141, 165, 184
2, 142, 183, 197
2, 143, 318, 194
2, 144, 6, 484
2, 145, 162, 199
2, 146, 207, 211
2, 147, 222, 208
2, 148, 144, 227
2, 149, 192, 212
2, 150, 2, 201
2, 151, 403, 208
2, 152, 333, 215
2, 153, 28, 224
2, 154, 100, 223
2, 155, 307, 234
2, 156, 247, 224
2, 157, 170, 287
2, 158, 377, 243
2, 159, 227, 232
2, 160, 468, 245
2, 161, 196, 229
2, 162, 488, 234
2, 163, 401, 263
2, 164, 451, 227
2, 165, 342, 256
2, 166, 92, 233
2, 167, 117, 257
2, 168, 16, 239
2, 169, 29, 258
2, 170, 97, 260
2, 171, 79, 244
2, 172, 131, 247
2, 173, 2, 240
2, 174, 438, 249
2, 175, 222, 250
2, 176, 486, 256
2, 177, 478, 269
2, 178, 141, 264
2, 179, 97, 340
2, 180, 113, 276
2, 181, 437, 275
2, 182, 133, 278
2, 183, 367, 290
2, 184, 125, 286
2, 185, 256, 285
2, 186, 9, 279
2, 187, 30, 294
2, 188, 323, 286
2, 189, 342, 284
2, 190, 424, 295
2, 191, 292, 290
2, 192, 442, 285
2, 193, 484, 331
2, 194, 498, 283
2, 195, 251, 301
2, 196, 311, 350
2, 197, 500, 286
2, 198, 269, 320
2, 199, 380, 291
2, 200, 465, 291
2, 201, 480, 304
2, 202, 350, 302
2, 203, 396, 311
2, 204, 295, 401
2, 205, 84, 313
2, 206, 123, 307
2, 207, 218, 318
2, 208, 20, 315
2, 209, 329, 309
2, 210, 380, 340
2, 211, 333, 352
2, 212, 141, 342
2, 213, 64, 325
2, 214, 413, 342
2, 215, 207, 358
2, 216, 454, 351
2, 217, 16, 329
2, 218, 7, 325
2, 219, 24, 362
2, 220, 182, 360
2, 221, 256, 335
2, 222, 176, 335
2, 223, 232, 335
2, 224, 349, 348
2, 225, 63, 337
2, 226, 290, 356
2, 227, 231, 354
2, 228, 256, 350
2, 229, 81, 359
2, 230, 245, 385
2, 231, 119, 364
2, 232, 209, 377
2, 233, 67, 361
2, 234, 388, 363
2, 235, 264, 403
2, 236, 278, 393
2, 237, 192, 433
2, 238, 141, 394
2, 239, 315, 362
2, 240, 440, 368
2, 241, 484, 368
2, 242, 267, 385
2, 243, 317, 374
2, 244, 161, 382
2, 245, 92, 407
2, 246, 355, 372
2, 247, 393, 412
2, 248, 374, 379
2, 249, 411, 382
2, 250, 36, 396
2, 251, 468, 393
2, 252, 355, 378
2, 253, 184, 400
2, 254, 327, 380
2, 255, 217, 398
2, 256, 489, 393
2, 257, 317, 391
2, 258, 424, 395
2, 259, 327, 420
2, 260, 349, 401
2, 261, 18, 410
2, 262, 423, 422
2, 263, 144, 443
2, 264, 161, 410
2, 265, 349, 413
2, 266, 279, 441
2, 267, 295, 437
2, 268, 231, 462
2, 269, 2, 414
2, 270, 458, 424
2, 271, 261, 427
2, 272, 373, 426
2, 273, 53, 429
2, 274, 316, 430
2, 275, 97, 433
2, 276, 169, 453
2, 277, 343, 437
2, 278, 481, 435
2, 279, 424, 438
2, 280, 304, 433
2, 281, 403, 443
2, 282, 332, 446
2, 283, 20, 455
2, 284, 59, 442
2, 285, 432, 444
2, 286, 482, 450
2, 287, 77, 453
2, 288, 361, 464
2, 289, 286, 468
2, 290, 309, 481
2, 291, 337, 469
2, 292, 458, 468
2, 293, 31, 473
2, 294, 130, 465
2, 295, 387, 463
2, 296, 413, 468
2, 297, 488, 469
2, 298, 153, 479
2, 299, 75, 479
2, 300, 129, 485
2, 301, 176, 481
2, 302, 364, 482
2, 303, 99, 486
2, 304, 415, 476
2, 305, 14, 491
2, 306, 289, 497
2, 307, 445, 484
2, 308, 240, 490
2, 309, 399, 477
2, 310, 248, 495
2, 311, 226, 487
2, 312, 490, 503
2, 313, 380, 491
2, 314, 427, 497
2, 315, 35, 499
2, 316, 413, 504
2, 317, 188, 502
2, 318, 211, 494
2, 319, 333, 499
2, 320, 474, 498
2, 321, 52, 501
2, 322, 75, 502
2, 323, 350, 505
2, 324, 146, 503
2, 325, 383, 500
2, 326, 89, 507
1, 327, 2, 2
1, 328, 6, 484
1, 329, 7, 1
1, 330, 9, 0
1, 331, 43, 34
1, 332, 65, 11
1, 333, 255, 80
1, 334, 320, 26
1, 335, 421, 34
1, 336, 457, 39
1, 337, 485, 24
1, 338, 152, 53
1, 339, 103, 68
1, 340, 344, 123
1, 341, 34, 83
1, 342, 376, 104
1, 343, 304, 69
1, 344, 477, 143
1, 345, 121, 141
1, 346, 404, 84
1, 347, 166, 91
1, 348, 209, 166
1, 349, 417, 146
1, 350, 412, 254
1, 351, 471, 254
1, 352, 52, 140
1, 353, 254, 147
1, 354, 338, 199
1, 355, 87, 192
1, 356, 163, 131
1, 357, 301, 186
1, 358, 28, 258
1, 359, 176, 152
1, 360, 162, 167
1, 361, 382, 163
1, 362, 453, 171
1, 363, 276, 263
1, 364, 185, 201
1, 365, 143, 179
1, 366, 160, 250
1, 367, 403, 208
1, 368, 357, 276
1, 369, 247, 224
1, 370, 82, 252
1, 371, 117, 257
1, 372, 84, 302
1, 373, 125, 285
1, 374, 260, 310
1, 375, 29, 298
1, 376, 470, 301
1, 377, 387, 326
1, 378, 316, 364
1, 379, 483, 492
1, 380, 335, 311
1, 381, 343, 351
1, 382, 177, 388
1, 383, 60, 381
1, 384, 210, 369
1, 385, 476, 373
1, 386, 232, 353
1, 387, 227, 444
1, 388, 424, 377
1, 389, 264, 403
1, 390, 172, 479
1, 391, 386, 417
1, 392, 342, 412
1, 393, 474, 438
1, 394, 53, 429
1, 395, 309, 481
1, 396, 420, 442
1, 397, 336, 461
1, 398, 25, 451
1, 399, 361, 474
1, 400, 289, 497
1, 401, 458, 468
1, 402, 59, 480
1, 403, 83, 499
1, 404, 433, 487
1, 405, 409, 502
1, 406, 383, 500
0, 407, 4, 4
0, 408, 49, 40
0, 409, 303, 76
0, 410, 425, 101
0, 411, 462, 200
0, 412, 145, 113
0, 413, 76, 190
0, 414, 251, 295
0, 415, 161, 303
0, 416, 357, 276
0, 417, 247, 224
0, 418, 170, 479
0, 419, 57, 391
0, 420, 430, 352
0, 421, 316, 364
0, 422, 343, 351
0, 423, 228, 403
0, 424, 397, 483
0, 425, 45, 476
0, 426, 383, 500


==> figures/hierarchies/foodtable_adj.csv <==
# lvl, fromid, toid
1, 0, 322
1, 1, 322
1, 2, 322
1, 3, 323
1, 4, 324
1, 5, 325
1, 6, 326
1, 7, 326
1, 8, 325
1, 9, 327
1, 10, 327
1, 11, 328
1, 12, 328
1, 13, 328
1, 14, 329
1, 15, 329
1, 16, 329
1, 17, 323
1, 18, 330
1, 19, 330
1, 20, 331
1, 21, 328
1, 22, 330
1, 23, 325
1, 24, 332
1, 25, 331
1, 26, 331
1, 27, 324
1, 28, 331
1, 29, 331
1, 30, 331
1, 31, 332
1, 32, 329
1, 33, 333
1, 34, 331
1, 35, 331
1, 36, 333
1, 37, 325
1, 38, 334
1, 39, 333
1, 40, 332
1, 41, 333
1, 42, 334
1, 43, 322
1, 44, 333
1, 45, 335
1, 46, 333
1, 47, 322
1, 48, 336
1, 49, 337
1, 50, 333
1, 51, 338
1, 52, 334
1, 53, 335
1, 54, 339
1, 55, 337
1, 56, 337
1, 57, 334
1, 58, 340
1, 59, 341
1, 60, 342
1, 61, 336
1, 62, 343
1, 63, 338
1, 64, 344
1, 65, 345
1, 66, 336
1, 67, 335
1, 68, 336
1, 69, 346
1, 70, 344
1, 71, 345
1, 72, 337
1, 73, 344
1, 74, 340
1, 75, 341
1, 76, 341
1, 77, 345
1, 78, 337
1, 79, 347
1, 80, 344
1, 81, 322
1, 82, 322
1, 83, 338
1, 84, 348
1, 85, 349
1, 86, 337
1, 87, 350
1, 88, 347
1, 89, 337
1, 90, 351
1, 91, 352
1, 92, 347
1, 93, 350
1, 94, 340
1, 95, 341
1, 96, 349
1, 97, 352
1, 98, 349
1, 99, 350
1, 100, 353
1, 101, 348
1, 102, 335
1, 103, 348
1, 104, 345
1, 105, 348
1, 106, 337
1, 107, 342
1, 108, 354
1, 109, 345
1, 110, 342
1, 111, 341
1, 112, 343
1, 113, 355
1, 114, 356
1, 115, 350
1, 116, 350
1, 117, 355
1, 118, 348
1, 119, 357
1, 120, 358
1, 121, 355
1, 122, 355
1, 123, 350
1, 124, 350
1, 125, 359
1, 126, 356
1, 127, 348
1, 128, 359
1, 129, 346
1, 130, 360
1, 131, 350
1, 132, 359
1, 133, 357
1, 134, 357
1, 135, 346
1, 136, 346
1, 137, 341
1, 138, 358
1, 139, 361
1, 140, 362
1, 141, 363
1, 142, 361
1, 143, 361
1, 144, 364
1, 145, 365
1, 146, 366
1, 147, 360
1, 148, 367
1, 149, 366
1, 150, 359
1, 151, 357
1, 152, 365
1, 153, 368
1, 154, 365
1, 155, 366
1, 156, 369
1, 157, 370
1, 158, 371
1, 159, 372
1, 160, 373
1, 161, 364
1, 162, 374
1, 163, 356
1, 164, 375
1, 165, 375
1, 166, 373
1, 167, 376
1, 168, 377
1, 169, 360
1, 170, 378
1, 171, 379
1, 172, 380
1, 173, 381
1, 174, 356
1, 175, 364
1, 176, 382
1, 177, 379
1, 178, 383
1, 179, 378
1, 180, 364
1, 181, 384
1, 182, 380
1, 183, 380
1, 184, 380
1, 185, 379
1, 186, 367
1, 187, 385
1, 188, 383
1, 189, 365
1, 190, 367
1, 191, 379
1, 192, 385
1, 193, 380
1, 194, 386
1, 195, 365
1, 196, 374
1, 197, 380
1, 198, 365
1, 199, 380
1, 200, 385
1, 201, 387
1, 202, 380
1, 203, 380
1, 204, 388
1, 205, 389
1, 206, 388
1, 207, 386
1, 208, 386
1, 209, 388
1, 210, 389
1, 211, 390
1, 212, 391
1, 213, 392
1, 214, 375
1, 215, 388
1, 216, 375
1, 217, 393
1, 218, 380
1, 219, 394
1, 220, 395
1, 221, 396
1, 222, 380
1, 223, 397
1, 224, 397
1, 225, 388
1, 226, 396
1, 227, 364
1, 228, 398
1, 229, 388
1, 230, 399
1, 231, 394
1, 232, 394
1, 233, 394
1, 234, 400
1, 235, 365
1, 236, 395
1, 237, 374
1, 238, 401
1, 239, 394
1, 240, 402
1, 241, 403
1, 242, 391
1, 243, 398
1, 244, 374
1, 245, 404
1, 246, 386
1, 247, 405
1, 248, 406
1, 249, 387
1, 250, 380
1, 251, 407
1, 252, 400
1, 253, 396
1, 254, 387
1, 255, 391
1, 256, 380
1, 257, 399
1, 258, 408
1, 259, 399
1, 260, 374
1, 261, 394
1, 262, 398
1, 263, 409
1, 264, 399
1, 265, 410
1, 266, 397
1, 267, 411
1, 268, 405
1, 269, 394
1, 270, 412
1, 271, 405
1, 272, 388
1, 273, 413
1, 274, 414
1, 275, 412
1, 276, 415
1, 277, 410
1, 278, 411
1, 279, 416
1, 280, 391
1, 281, 411
1, 282, 390
1, 283, 408
1, 284, 412
1, 285, 417
1, 286, 387
1, 287, 390
1, 288, 418
1, 289, 411
1, 290, 415
1, 291, 419
1, 292, 414
1, 293, 420
1, 294, 421
1, 295, 391
1, 296, 406
1, 297, 422
1, 298, 415
1, 299, 423
1, 300, 424
1, 301, 412
1, 302, 416
1, 303, 401
1, 304, 425
1, 305, 387
1, 306, 424
1, 307, 415
1, 308, 424
1, 309, 409
1, 310, 420
1, 311, 401
1, 312, 426
1, 313, 414
1, 314, 405
1, 315, 426
1, 316, 426
1, 317, 423
1, 318, 426
1, 319, 426
1, 320, 426
1, 321, 427
0, 322, 428
0, 323, 428
0, 324, 428
0, 325, 429
0, 326, 429
0, 327, 430
0, 328, 430
0, 329, 430
0, 330, 430
0, 331, 429
0, 332, 428
0, 333, 428
0, 334, 430
0, 335, 431
0, 336, 429
0, 337, 428
0, 338, 432
0, 339, 433
0, 340, 431
0, 341, 434
0, 342, 431
0, 343, 435
0, 344, 432
0, 345, 436
0, 346, 434
0, 347, 436
0, 348, 437
0, 349, 438
0, 350, 437
0, 351, 439
0, 352, 437
0, 353, 440
0, 354, 441
0, 355, 435
0, 356, 438
0, 357, 442
0, 358, 442
0, 359, 437
0, 360, 437
0, 361, 443
0, 362, 442
0, 363, 444
0, 364, 434
0, 365, 434
0, 366, 445
0, 367, 435
0, 368, 446
0, 369, 447
0, 370, 448
0, 371, 442
0, 372, 449
0, 373, 435
0, 374, 445
0, 375, 450
0, 376, 451
0, 377, 452
0, 378, 437
0, 379, 450
0, 380, 434
0, 381, 453
0, 382, 454
0, 383, 435
0, 384, 455
0, 385, 456
0, 386, 456
0, 387, 435
0, 388, 457
0, 389, 456
0, 390, 456
0, 391, 450
0, 392, 458
0, 393, 459
0, 394, 457
0, 395, 445
0, 396, 434
0, 397, 435
0, 398, 460
0, 399, 457
0, 400, 457
0, 401, 450
0, 402, 461
0, 403, 462
0, 404, 463
0, 405, 460
0, 406, 457
0, 407, 464
0, 408, 445
0, 409, 450
0, 410, 457
0, 411, 460
0, 412, 435
0, 413, 465
0, 414, 456
0, 415, 466
0, 416, 456
0, 417, 467
0, 418, 468
0, 419, 469
0, 420, 450
0, 421, 470
0, 422, 471
0, 423, 450
0, 424, 466
0, 425, 435
0, 426, 456
0, 427, 472


==> figures/hierarchies/foodtable_bbox.csv <==
# xmin, ymin, xmax, ymax
0.3125, 0.4336, 0.4336, 0.5391


==> figures/hierarchies/foodtable_centroids.csv <==
# lvl, id, xpos, ypos
2, 0, 14, 50
2, 1, 29, 9
2, 2, 100, 7
2, 3, 152, 7
2, 4, 164, 11
2, 5, 176, 46
2, 6, 190, 10
2, 7, 220, 9
2, 8, 273, 12
2, 9, 299, 8
2, 10, 359, 8
2, 11, 373, 7
2, 12, 407, 18
2, 13, 443, 13
2, 14, 488, 44
2, 15, 469, 38
2, 16, 501, 10
2, 17, 35, 33
2, 18, 321, 18
2, 19, 359, 23
2, 20, 250, 44
2, 21, 456, 25
2, 22, 401, 42
2, 23, 191, 30
2, 24, 152, 32
2, 25, 318, 32
2, 26, 283, 38
2, 27, 106, 31
2, 28, 359, 46
2, 29, 364, 38
2, 30, 315, 77
2, 31, 92, 46
2, 32, 445, 50
2, 33, 164, 65
2, 34, 421, 61
2, 35, 363, 75
2, 36, 105, 74
2, 37, 199, 60
2, 38, 494, 79
2, 39, 139, 77
2, 40, 72, 59
2, 41, 234, 77
2, 42, 453, 66
2, 43, 14, 96
2, 44, 71, 66
2, 45, 290, 75
2, 46, 75, 78
2, 47, 51, 99
2, 48, 419, 83
2, 49, 149, 105
2, 50, 168, 96
2, 51, 247, 97
2, 52, 476, 96
2, 53, 330, 142
2, 54, 372, 89
2, 55, 185, 102
2, 56, 106, 117
2, 57, 473, 108
2, 58, 286, 109
2, 59, 387, 122
2, 60, 371, 154
2, 61, 419, 114
2, 62, 312, 111
2, 63, 221, 124
2, 64, 222, 104
2, 65, 238, 117
2, 66, 471, 115
2, 67, 353, 105
2, 68, 484, 144
2, 69, 352, 118
2, 70, 195, 113
2, 71, 262, 129
2, 72, 93, 131
2, 73, 149, 126
2, 74, 281, 142
2, 75, 410, 145
2, 76, 395, 211
2, 77, 243, 139
2, 78, 187, 131
2, 79, 194, 141
2, 80, 130, 136
2, 81, 11, 156
2, 82, 52, 139
2, 83, 167, 170
2, 84, 67, 148
2, 85, 448, 159
2, 86, 135, 147
2, 87, 87, 153
2, 88, 210, 148
2, 89, 154, 155
2, 90, 170, 148
2, 91, 52, 163
2, 92, 231, 158
2, 93, 132, 165
2, 94, 249, 174
2, 95, 405, 170
2, 96, 489, 188
2, 97, 38, 166
2, 98, 438, 174
2, 99, 103, 169
2, 100, 327, 160
2, 101, 18, 186
2, 102, 334, 195
2, 103, 78, 188
2, 104, 222, 192
2, 105, 59, 178
2, 106, 151, 203
2, 107, 359, 206
2, 108, 381, 172
2, 109, 170, 192
2, 110, 374, 179
2, 111, 415, 239
2, 112, 305, 180
2, 113, 292, 185
2, 114, 445, 234
2, 115, 109, 188
2, 116, 141, 203
2, 117, 237, 226
2, 118, 41, 203
2, 119, 270, 196
2, 120, 294, 209
2, 121, 327, 210
2, 122, 245, 249
2, 123, 102, 207
2, 124, 59, 230
2, 125, 150, 227
2, 126, 473, 222
2, 127, 85, 209
2, 128, 181, 207
2, 129, 332, 231
2, 130, 11, 249
2, 131, 111, 213
2, 132, 213, 219
2, 133, 300, 246
2, 134, 257, 237
2, 135, 331, 258
2, 136, 354, 232
2, 137, 438, 257
2, 138, 282, 230
2, 139, 201, 253
2, 140, 294, 227
2, 141, 457, 230
2, 142, 167, 262
2, 143, 156, 266
2, 144, 473, 254
2, 145, 318, 308
2, 146, 128, 280
2, 147, 31, 264
2, 148, 227, 245
2, 149, 101, 256
2, 150, 148, 252
2, 151, 282, 252
2, 152, 362, 261
2, 153, 454, 241
2, 154, 389, 256
2, 155, 125, 256
2, 156, 424, 243
2, 157, 478, 243
2, 158, 250, 244
2, 159, 283, 244
2, 160, 287, 269
2, 161, 490, 267
2, 162, 17, 319
2, 163, 503, 256
2, 164, 50, 297
2, 165, 71, 265
2, 166, 292, 283
2, 167, 262, 250
2, 168, 451, 251
2, 169, 18, 260
2, 170, 10, 277
2, 171, 107, 304
2, 172, 409, 286
2, 173, 382, 264
2, 174, 507, 303
2, 175, 468, 267
2, 176, 511, 267
2, 177, 130, 294
2, 178, 230, 282
2, 179, 15, 300
2, 180, 498, 333
2, 181, 510, 278
2, 182, 351, 292
2, 183, 391, 291
2, 184, 400, 364
2, 185, 83, 303
2, 186, 120, 326
2, 187, 187, 300
2, 188, 271, 300
2, 189, 479, 309
2, 190, 218, 295
2, 191, 71, 323
2, 192, 151, 304
2, 193, 431, 300
2, 194, 225, 315
2, 195, 472, 321
2, 196, 25, 340
2, 197, 381, 339
2, 198, 476, 341
2, 199, 456, 323
2, 200, 161, 314
2, 201, 318, 351
2, 202, 459, 341
2, 203, 426, 319
2, 204, 243, 348
2, 205, 144, 324
2, 206, 181, 340
2, 207, 269, 327
2, 208, 288, 342
2, 209, 199, 339
2, 210, 123, 343
2, 211, 147, 352
2, 212, 71, 426
2, 213, 442, 327
2, 214, 59, 345
2, 215, 228, 341
2, 216, 91, 353
2, 217, 394, 336
2, 218, 420, 348
2, 219, 168, 371
2, 220, 46, 375
2, 221, 352, 350
2, 222, 436, 366
2, 223, 501, 365
2, 224, 480, 358
2, 225, 200, 358
2, 226, 363, 374
2, 227, 508, 350
2, 228, 489, 361
2, 229, 225, 391
2, 230, 289, 412
2, 231, 179, 365
2, 232, 199, 381
2, 233, 177, 412
2, 234, 253, 366
2, 235, 436, 386
2, 236, 22, 376
2, 237, 5, 381
2, 238, 114, 410
2, 239, 147, 384
2, 240, 258, 361
2, 241, 452, 363
2, 242, 96, 382
2, 243, 475, 382
2, 244, 38, 399
2, 245, 226, 364
2, 246, 309, 425
2, 247, 505, 387
2, 248, 294, 432
2, 249, 325, 375
2, 250, 424, 398
2, 251, 236, 370
2, 252, 267, 397
2, 253, 348, 390
2, 254, 342, 410
2, 255, 79, 401
2, 256, 400, 390
2, 257, 298, 398
2, 258, 35, 424
2, 259, 265, 420
2, 260, 64, 405
2, 261, 157, 432
2, 262, 485, 406
2, 263, 115, 436
2, 264, 255, 457
2, 265, 236, 456
2, 266, 457, 404
2, 267, 432, 428
2, 268, 501, 457
2, 269, 152, 409
2, 270, 383, 406
2, 271, 500, 399
2, 272, 210, 418
2, 273, 284, 401
2, 274, 191, 475
2, 275, 398, 428
2, 276, 297, 492
2, 277, 198, 446
2, 278, 468, 480
2, 279, 172, 451
2, 280, 60, 448
2, 281, 414, 481
2, 282, 147, 451
2, 283, 12, 434
2, 284, 383, 441
2, 285, 213, 426
2, 286, 341, 441
2, 287, 147, 473
2, 288, 273, 429
2, 289, 425, 500
2, 290, 306, 460
2, 291, 257, 435
2, 292, 302, 449
2, 293, 120, 466
2, 294, 273, 438
2, 295, 48, 461
2, 296, 213, 463
2, 297, 275, 440
2, 298, 334, 466
2, 299, 48, 508
2, 300, 378, 462
2, 301, 402, 465
2, 302, 199, 461
2, 303, 72, 468
2, 304, 403, 460
2, 305, 164, 475
2, 306, 338, 500
2, 307, 278, 488
2, 308, 380, 500
2, 309, 94, 480
2, 310, 99, 500
2, 311, 73, 498
2, 312, 180, 495
2, 313, 211, 483
2, 314, 501, 498
2, 315, 164, 493
2, 316, 258, 493
2, 317, 10, 500
2, 318, 172, 505
2, 319, 188, 501
2, 320, 251, 504
2, 321, 350, 500
1, 322, 36, 117
1, 323, 35, 33
1, 324, 164, 11
1, 325, 195, 50
1, 326, 195, 11
1, 327, 299, 8
1, 328, 403, 14
1, 329, 486, 34
1, 330, 401, 42
1, 331, 353, 65
1, 332, 152, 33
1, 333, 120, 80
1, 334, 472, 81
1, 335, 328, 176
1, 336, 481, 140
1, 337, 151, 154
1, 338, 247, 97
1, 339, 372, 89
1, 340, 288, 125
1, 341, 404, 215
1, 342, 366, 205
1, 343, 312, 111
1, 344, 213, 111
1, 345, 252, 132
1, 346, 347, 231
1, 347, 203, 150
1, 348, 63, 189
1, 349, 485, 193
1, 350, 116, 175
1, 351, 170, 148
1, 352, 46, 164
1, 353, 327, 160
1, 354, 381, 172
1, 355, 316, 199
1, 356, 463, 216
1, 357, 260, 225
1, 358, 294, 209
1, 359, 202, 216
1, 360, 25, 255
1, 361, 182, 250
1, 362, 294, 227
1, 363, 457, 230
1, 364, 478, 259
1, 365, 370, 255
1, 366, 121, 257
1, 367, 163, 289
1, 368, 454, 241
1, 369, 424, 243
1, 370, 478, 243
1, 371, 250, 244
1, 372, 283, 244
1, 373, 287, 281
1, 374, 25, 333
1, 375, 61, 271
1, 376, 262, 250
1, 377, 451, 251
1, 378, 15, 298
1, 379, 96, 304
1, 380, 377, 313
1, 381, 382, 264
1, 382, 511, 267
1, 383, 230, 282
1, 384, 510, 278
1, 385, 187, 300
1, 386, 279, 337
1, 387, 345, 415
1, 388, 198, 339
1, 389, 123, 343
1, 390, 141, 454
1, 391, 88, 394
1, 392, 442, 327
1, 393, 394, 336
1, 394, 173, 386
1, 395, 33, 374
1, 396, 354, 369
1, 397, 501, 365
1, 398, 479, 388
1, 399, 259, 455
1, 400, 266, 394
1, 401, 68, 493
1, 402, 258, 361
1, 403, 452, 363
1, 404, 226, 364
1, 405, 500, 494
1, 406, 213, 463
1, 407, 236, 370
1, 408, 28, 429
1, 409, 115, 436
1, 410, 222, 451
1, 411, 468, 480
1, 412, 388, 426
1, 413, 284, 401
1, 414, 191, 475
1, 415, 300, 484
1, 416, 172, 451
1, 417, 213, 426
1, 418, 273, 429
1, 419, 257, 435
1, 420, 119, 487
1, 421, 273, 438
1, 422, 275, 440
1, 423, 10, 500
1, 424, 377, 482
1, 425, 403, 460
1, 426, 167, 495
1, 427, 350, 500
0, 428, 76, 70
0, 429, 201, 37
0, 430, 472, 39
0, 431, 288, 125
0, 432, 213, 115
0, 433, 372, 89
0, 434, 362, 305
0, 435, 242, 272
0, 436, 209, 159
0, 437, 68, 190
0, 438, 476, 195
0, 439, 170, 148
0, 440, 327, 160
0, 441, 381, 172
0, 442, 274, 219
0, 443, 182, 250
0, 444, 457, 230
0, 445, 33, 402
0, 446, 454, 241
0, 447, 424, 243
0, 448, 478, 243
0, 449, 283, 244
0, 450, 71, 464
0, 451, 262, 250
0, 452, 451, 251
0, 453, 382, 264
0, 454, 511, 267
0, 455, 510, 278
0, 456, 279, 337
0, 457, 194, 388
0, 458, 442, 327
0, 459, 394, 336
0, 460, 470, 485
0, 461, 258, 361
0, 462, 452, 363
0, 463, 226, 364
0, 464, 236, 370
0, 465, 284, 401
0, 466, 338, 481
0, 467, 213, 426
0, 468, 273, 429
0, 469, 257, 435
0, 470, 273, 438
0, 471, 275, 440
0, 472, 350, 500


==> figures/hierarchies/fruitclose_adj.csv <==
# lvl, fromid, toid
1, 0, 127
1, 1, 127
1, 2, 127
1, 3, 128
1, 4, 129
1, 5, 129
1, 6, 130
1, 7, 130
1, 8, 130
1, 9, 131
1, 10, 132
1, 11, 132
1, 12, 133
1, 13, 134
1, 14, 134
1, 15, 134
1, 16, 135
1, 17, 136
1, 18, 136
1, 19, 136
1, 20, 136
1, 21, 127
1, 22, 127
1, 23, 134
1, 24, 129
1, 25, 133
1, 26, 136
1, 27, 128
1, 28, 137
1, 29, 132
1, 30, 135
1, 31, 131
1, 32, 138
1, 33, 129
1, 34, 128
1, 35, 136
1, 36, 138
1, 37, 139
1, 38, 127
1, 39, 131
1, 40, 137
1, 41, 137
1, 42, 132
1, 43, 140
1, 44, 138
1, 45, 140
1, 46, 132
1, 47, 132
1, 48, 141
1, 49, 127
1, 50, 135
1, 51, 132
1, 52, 132
1, 53, 141
1, 54, 142
1, 55, 138
1, 56, 143
1, 57, 139
1, 58, 131
1, 59, 144
1, 60, 131
1, 61, 145
1, 62, 144
1, 63, 146
1, 64, 146
1, 65, 139
1, 66, 146
1, 67, 145
1, 68, 132
1, 69, 146
1, 70, 147
1, 71, 143
1, 72, 145
1, 73, 148
1, 74, 149
1, 75, 150
1, 76, 134
1, 77, 151
1, 78, 147
1, 79, 152
1, 80, 146
1, 81, 145
1, 82, 153
1, 83, 145
1, 84, 151
1, 85, 150
1, 86, 154
1, 87, 146
1, 88, 150
1, 89, 155
1, 90, 155
1, 91, 153
1, 92, 156
1, 93, 157
1, 94, 156
1, 95, 158
1, 96, 142
1, 97, 153
1, 98, 145
1, 99, 142
1, 100, 158
1, 101, 159
1, 102, 145
1, 103, 149
1, 104, 142
1, 105, 153
1, 106, 153
1, 107, 149
1, 108, 159
1, 109, 149
1, 110, 160
1, 111, 158
1, 112, 155
1, 113, 161
1, 114, 153
1, 115, 149
1, 116, 160
1, 117, 157
1, 118, 142
1, 119, 159
1, 120, 160
1, 121, 149
1, 122, 158
1, 123, 161
1, 124, 145
1, 125, 149
1, 126, 153
0, 127, 162
0, 128, 163
0, 129, 163
0, 130, 163
0, 131, 164
0, 132, 165
0, 133, 165
0, 134, 164
0, 135, 164
0, 136, 164
0, 137, 163
0, 138, 162
0, 139, 164
0, 140, 164
0, 141, 162
0, 142, 166
0, 143, 162
0, 144, 167
0, 145, 167
0, 146, 168
0, 147, 169
0, 148, 170
0, 149, 171
0, 150, 166
0, 151, 168
0, 152, 172
0, 153, 167
0, 154, 173
0, 155, 168
0, 156, 164
0, 157, 166
0, 158, 167
0, 159, 166
0, 160, 167
0, 161, 171


==> figures/hierarchies/fruitclose_bbox.csv <==
# xmin, ymin, xmax, ymax
0.3105, 0.4785, 0.3594, 0.5195


==> figures/hierarchies/fruitclose_centroids.csv <==
# lvl, id, xpos, ypos
2, 0, 12, 12
2, 1, 16, 106
2, 2, 43, 14
2, 3, 131, 23
2, 4, 170, 20
2, 5, 239, 72
2, 6, 224, 22
2, 7, 258, 30
2, 8, 282, 11
2, 9, 302, 88
2, 10, 323, 36
2, 11, 336, 9
2, 12, 368, 51
2, 13, 413, 123
2, 14, 426, 89
2, 15, 417, 40
2, 16, 449, 99
2, 17, 431, 21
2, 18, 452, 32
2, 19, 474, 46
2, 20, 491, 20
2, 21, 91, 30
2, 22, 65, 51
2, 23, 449, 135
2, 24, 193, 49
2, 25, 359, 103
2, 26, 461, 65
2, 27, 157, 72
2, 28, 128, 79
2, 29, 332, 107
2, 30, 474, 120
2, 31, 324, 198
2, 32, 79, 108
2, 33, 236, 112
2, 34, 192, 87
2, 35, 494, 106
2, 36, 199, 192
2, 37, 322, 273
2, 38, 206, 126
2, 39, 306, 255
2, 40, 137, 122
2, 41, 164, 113
2, 42, 386, 114
2, 43, 269, 143
2, 44, 75, 134
2, 45, 275, 234
2, 46, 355, 124
2, 47, 423, 181
2, 48, 58, 142
2, 49, 26, 179
2, 50, 494, 160
2, 51, 370, 196
2, 52, 412, 228
2, 53, 99, 193
2, 54, 344, 342
2, 55, 40, 217
2, 56, 183, 245
2, 57, 328, 239
2, 58, 367, 255
2, 59, 100, 223
2, 60, 405, 313
2, 61, 23, 253
2, 62, 142, 244
2, 63, 170, 333
2, 64, 85, 246
2, 65, 361, 290
2, 66, 124, 312
2, 67, 54, 265
2, 68, 477, 313
2, 69, 127, 267
2, 70, 449, 282
2, 71, 200, 292
2, 72, 14, 284
2, 73, 248, 265
2, 74, 257, 319
2, 75, 304, 315
2, 76, 491, 345
2, 77, 91, 296
2, 78, 425, 278
2, 79, 495, 281
2, 80, 153, 301
2, 81, 56, 323
2, 82, 19, 328
2, 83, 85, 347
2, 84, 113, 335
2, 85, 292, 349
2, 86, 456, 323
2, 87, 143, 362
2, 88, 309, 371
2, 89, 110, 368
2, 90, 162, 396
2, 91, 24, 367
2, 92, 457, 388
2, 93, 370, 386
2, 94, 497, 428
2, 95, 63, 375
2, 96, 405, 389
2, 97, 19, 393
2, 98, 165, 458
2, 99, 423, 459
2, 100, 66, 406
2, 101, 306, 419
2, 102, 123, 426
2, 103, 231, 442
2, 104, 403, 421
2, 105, 15, 450
2, 106, 32, 425
2, 107, 261, 442
2, 108, 350, 430
2, 109, 209, 437
2, 110, 92, 430
2, 111, 58, 433
2, 112, 170, 432
2, 113, 293, 450
2, 114, 40, 475
2, 115, 185, 502
2, 116, 90, 488
2, 117, 384, 453
2, 118, 482, 482
2, 119, 365, 486
2, 120, 123, 469
2, 121, 251, 480
2, 122, 62, 469
2, 123, 304, 495
2, 124, 159, 495
2, 125, 222, 483
2, 126, 9, 501
1, 127, 68, 40
1, 128, 131, 23
1, 129, 185, 31
1, 130, 259, 32
1, 131, 405, 313
1, 132, 407, 193
1, 133, 369, 79
1, 134, 447, 141
1, 135, 495, 150
1, 136, 472, 38
1, 137, 155, 114
1, 138, 82, 119
1, 139, 335, 273
1, 140, 262, 175
1, 141, 94, 181
1, 142, 429, 475
1, 143, 191, 269
1, 144, 132, 231
1, 145, 43, 268
1, 146, 144, 309
1, 147, 447, 282
1, 148, 248, 265
1, 149, 236, 453
1, 150, 296, 367
1, 151, 91, 296
1, 152, 495, 281
1, 153, 28, 388
1, 154, 456, 323
1, 155, 162, 396
1, 156, 473, 403
1, 157, 370, 386
1, 158, 65, 412
1, 159, 327, 424
1, 160, 90, 488
1, 161, 297, 476
0, 162, 67, 142
0, 163, 224, 62
0, 164, 448, 62
0, 165, 393, 182
0, 166, 360, 417
0, 167, 74, 435
0, 168, 125, 296
0, 169, 447, 282
0, 170, 248, 265
0, 171, 245, 456
0, 172, 495, 281
0, 173, 456, 323


==> figures/hierarchies/livingroom_adj.csv <==
# lvl, fromid, toid
1, 0, 319
1, 1, 320
1, 2, 320
1, 3, 320
1, 4, 320
1, 5, 320
1, 6, 320
1, 7, 321
1, 8, 321
1, 9, 321
1, 10, 321
1, 11, 319
1, 12, 321
1, 13, 322
1, 14, 319
1, 15, 323
1, 16, 324
1, 17, 325
1, 18, 326
1, 19, 323
1, 20, 327
1, 21, 325
1, 22, 328
1, 23, 328
1, 24, 328
1, 25, 327
1, 26, 327
1, 27, 327
1, 28, 328
1, 29, 329
1, 30, 328
1, 31, 324
1, 32, 329
1, 33, 325
1, 34, 330
1, 35, 331
1, 36, 330
1, 37, 332
1, 38, 332
1, 39, 330
1, 40, 329
1, 41, 324
1, 42, 329
1, 43, 328
1, 44, 333
1, 45, 334
1, 46, 333
1, 47, 333
1, 48, 334
1, 49, 335
1, 50, 328
1, 51, 336
1, 52, 335
1, 53, 328
1, 54, 335
1, 55, 326
1, 56, 328
1, 57, 330
1, 58, 337
1, 59, 337
1, 60, 337
1, 61, 338
1, 62, 338
1, 63, 338
1, 64, 334
1, 65, 338
1, 66, 331
1, 67, 338
1, 68, 336
1, 69, 336
1, 70, 339
1, 71, 336
1, 72, 325
1, 73, 340
1, 74, 322
1, 75, 340
1, 76, 327
1, 77, 340
1, 78, 330
1, 79, 340
1, 80, 322
1, 81, 334
1, 82, 338
1, 83, 341
1, 84, 325
1, 85, 326
1, 86, 339
1, 87, 334
1, 88, 330
1, 89, 331
1, 90, 330
1, 91, 339
1, 92, 330
1, 93, 330
1, 94, 341
1, 95, 330
1, 96, 333
1, 97, 342
1, 98, 342
1, 99, 322
1, 100, 342
1, 101, 334
1, 102, 343
1, 103, 344
1, 104, 333
1, 105, 345
1, 106, 345
1, 107, 343
1, 108, 333
1, 109, 345
1, 110, 346
1, 111, 331
1, 112, 346
1, 113, 345
1, 114, 331
1, 115, 330
1, 116, 342
1, 117, 342
1, 118, 346
1, 119, 339
1, 120, 339
1, 121, 330
1, 122, 339
1, 123, 326
1, 124, 347
1, 125, 342
1, 126, 348
1, 127, 330
1, 128, 339
1, 129, 330
1, 130, 339
1, 131, 339
1, 132, 342
1, 133, 344
1, 134, 331
1, 135, 342
1, 136, 342
1, 137, 348
1, 138, 349
1, 139, 350
1, 140, 347
1, 141, 348
1, 142, 326
1, 143, 348
1, 144, 344
1, 145, 339
1, 146, 348
1, 147, 351
1, 148, 351
1, 149, 342
1, 150, 350
1, 151, 352
1, 152, 348
1, 153, 330
1, 154, 353
1, 155, 352
1, 156, 354
1, 157, 347
1, 158, 355
1, 159, 355
1, 160, 348
1, 161, 351
1, 162, 356
1, 163, 353
1, 164, 354
1, 165, 326
1, 166, 353
1, 167, 353
1, 168, 357
1, 169, 356
1, 170, 354
1, 171, 349
1, 172, 326
1, 173, 358
1, 174, 358
1, 175, 357
1, 176, 357
1, 177, 355
1, 178, 356
1, 179, 354
1, 180, 355
1, 181, 359
1, 182, 353
1, 183, 359
1, 184, 360
1, 185, 360
1, 186, 358
1, 187, 348
1, 188, 356
1, 189, 357
1, 190, 357
1, 191, 358
1, 192, 351
1, 193, 360
1, 194, 361
1, 195, 360
1, 196, 360
1, 197, 358
1, 198, 357
1, 199, 362
1, 200, 360
1, 201, 363
1, 202, 364
1, 203, 353
1, 204, 365
1, 205, 366
1, 206, 364
1, 207, 360
1, 208, 366
1, 209, 367
1, 210, 365
1, 211, 366
1, 212, 363
1, 213, 368
1, 214, 360
1, 215, 368
1, 216, 364
1, 217, 369
1, 218, 370
1, 219, 371
1, 220, 372
1, 221, 366
1, 222, 373
1, 223, 373
1, 224, 371
1, 225, 360
1, 226, 371
1, 227, 374
1, 228, 375
1, 229, 374
1, 230, 376
1, 231, 377
1, 232, 367
1, 233, 378
1, 234, 379
1, 235, 380
1, 236, 379
1, 237, 380
1, 238, 381
1, 239, 379
1, 240, 382
1, 241, 380
1, 242, 379
1, 243, 373
1, 244, 383
1, 245, 380
1, 246, 369
1, 247, 375
1, 248, 376
1, 249, 369
1, 250, 382
1, 251, 378
1, 252, 384
1, 253, 383
1, 254, 382
1, 255, 384
1, 256, 384
1, 257, 370
1, 258, 377
1, 259, 375
1, 260, 381
1, 261, 385
1, 262, 381
1, 263, 386
1, 264, 386
1, 265, 387
1, 266, 382
1, 267, 374
1, 268, 374
1, 269, 374
1, 270, 373
1, 271, 385
1, 272, 388
1, 273, 384
1, 274, 374
1, 275, 385
1, 276, 373
1, 277, 377
1, 278, 385
1, 279, 372
1, 280, 374
1, 281, 372
1, 282, 372
1, 283, 372
1, 284, 377
1, 285, 384
1, 286, 384
1, 287, 385
1, 288, 383
1, 289, 383
1, 290, 374
1, 291, 374
1, 292, 384
1, 293, 385
1, 294, 372
1, 295, 389
1, 296, 388
1, 297, 390
1, 298, 389
1, 299, 372
1, 300, 385
1, 301, 391
1, 302, 392
1, 303, 392
1, 304, 392
1, 305, 386
1, 306, 390
1, 307, 391
1, 308, 392
1, 309, 388
1, 310, 392
1, 311, 392
1, 312, 390
1, 313, 390
1, 314, 388
1, 315, 391
1, 316, 391
1, 317, 392
1, 318, 391
0, 319, 393
0, 320, 393
0, 321, 393
0, 322, 393
0, 323, 393
0, 324, 394
0, 325, 394
0, 326, 395
0, 327, 394
0, 328, 394
0, 329, 394
0, 330, 394
0, 331, 395
0, 332, 393
0, 333, 394
0, 334, 396
0, 335, 394
0, 336, 396
0, 337, 397
0, 338, 398
0, 339, 395
0, 340, 399
0, 341, 396
0, 342, 397
0, 343, 397
0, 344, 393
0, 345, 397
0, 346, 396
0, 347, 397
0, 348, 400
0, 349, 400
0, 350, 397
0, 351, 394
0, 352, 394
0, 353, 401
0, 354, 402
0, 355, 403
0, 356, 401
0, 357, 401
0, 358, 401
0, 359, 402
0, 360, 400
0, 361, 404
0, 362, 405
0, 363, 403
0, 364, 406
0, 365, 403
0, 366, 407
0, 367, 407
0, 368, 408
0, 369, 402
0, 370, 403
0, 371, 408
0, 372, 406
0, 373, 403
0, 374, 409
0, 375, 408
0, 376, 410
0, 377, 408
0, 378, 408
0, 379, 408
0, 380, 406
0, 381, 408
0, 382, 410
0, 383, 411
0, 384, 411
0, 385, 408
0, 386, 406
0, 387, 412
0, 388, 409
0, 389, 406
0, 390, 408
0, 391, 406
0, 392, 406


==> figures/hierarchies/livingroom_bbox.csv <==
# xmin, ymin, xmax, ymax
0.4160, 0.1387, 0.4668, 0.2285


==> figures/hierarchies/livingroom_centroids.csv <==
# lvl, id, xpos, ypos
2, 0, 10, 10
2, 1, 80, 8
2, 2, 105, 8
2, 3, 120, 13
2, 4, 139, 12
2, 5, 193, 10
2, 6, 233, 11
2, 7, 337, 9
2, 8, 366, 8
2, 9, 400, 9
2, 10, 498, 11
2, 11, 41, 33
2, 12, 459, 12
2, 13, 506, 23
2, 14, 75, 47
2, 15, 272, 22
2, 16, 359, 39
2, 17, 484, 192
2, 18, 100, 37
2, 19, 170, 25
2, 20, 484, 36
2, 21, 496, 25
2, 22, 157, 41
2, 23, 244, 45
2, 24, 328, 35
2, 25, 424, 44
2, 26, 433, 31
2, 27, 465, 39
2, 28, 307, 46
2, 29, 132, 62
2, 30, 126, 37
2, 31, 392, 45
2, 32, 187, 52
2, 33, 489, 64
2, 34, 131, 120
2, 35, 98, 88
2, 36, 324, 55
2, 37, 7, 50
2, 38, 17, 60
2, 39, 280, 63
2, 40, 189, 92
2, 41, 337, 57
2, 42, 155, 78
2, 43, 207, 121
2, 44, 337, 62
2, 45, 28, 69
2, 46, 350, 63
2, 47, 318, 87
2, 48, 18, 77
2, 49, 469, 67
2, 50, 270, 68
2, 51, 8, 93
2, 52, 338, 69
2, 53, 256, 83
2, 54, 412, 77
2, 55, 107, 186
2, 56, 226, 96
2, 57, 293, 139
2, 58, 338, 75
2, 59, 466, 131
2, 60, 400, 78
2, 61, 341, 128
2, 62, 397, 79
2, 63, 351, 102
2, 64, 56, 160
2, 65, 386, 89
2, 66, 89, 98
2, 67, 363, 91
2, 68, 46, 92
2, 69, 63, 96
2, 70, 112, 109
2, 71, 25, 97
2, 72, 492, 204
2, 73, 408, 127
2, 74, 506, 100
2, 75, 447, 113
2, 76, 478, 134
2, 77, 417, 96
2, 78, 154, 120
2, 79, 425, 116
2, 80, 509, 107
2, 81, 9, 115
2, 82, 351, 119
2, 83, 65, 130
2, 84, 490, 154
2, 85, 114, 167
2, 86, 147, 184
2, 87, 23, 128
2, 88, 261, 125
2, 89, 87, 202
2, 90, 236, 131
2, 91, 110, 185
2, 92, 204, 146
2, 93, 252, 179
2, 94, 41, 144
2, 95, 172, 150
2, 96, 323, 141
2, 97, 338, 135
2, 98, 395, 224
2, 99, 507, 156
2, 100, 474, 203
2, 101, 5, 141
2, 102, 445, 167
2, 103, 465, 216
2, 104, 336, 137
2, 105, 386, 148
2, 106, 396, 139
2, 107, 422, 146
2, 108, 320, 156
2, 109, 374, 163
2, 110, 10, 160
2, 111, 103, 156
2, 112, 32, 159
2, 113, 379, 176
2, 114, 98, 311
2, 115, 317, 190
2, 116, 363, 187
2, 117, 349, 172
2, 118, 20, 179
2, 119, 181, 179
2, 120, 129, 203
2, 121, 221, 232
2, 122, 191, 198
2, 123, 102, 265
2, 124, 449, 201
2, 125, 366, 201
2, 126, 9, 207
2, 127, 241, 241
2, 128, 196, 216
2, 129, 294, 217
2, 130, 130, 221
2, 131, 172, 223
2, 132, 407, 212
2, 133, 500, 220
2, 134, 90, 213
2, 135, 370, 213
2, 136, 411, 246
2, 137, 49, 256
2, 138, 77, 263
2, 139, 350, 224
2, 140, 430, 223
2, 141, 11, 221
2, 142, 121, 251
2, 143, 46, 235
2, 144, 477, 231
2, 145, 209, 232
2, 146, 6, 233
2, 147, 293, 238
2, 148, 308, 236
2, 149, 422, 235
2, 150, 345, 239
2, 151, 175, 247
2, 152, 10, 260
2, 153, 195, 247
2, 154, 270, 256
2, 155, 159, 250
2, 156, 503, 251
2, 157, 422, 250
2, 158, 502, 302
2, 159, 475, 286
2, 160, 8, 279
2, 161, 337, 267
2, 162, 221, 263
2, 163, 316, 273
2, 164, 412, 316
2, 165, 111, 269
2, 166, 283, 268
2, 167, 298, 276
2, 168, 267, 273
2, 169, 147, 276
2, 170, 426, 291
2, 171, 63, 274
2, 172, 102, 336
2, 173, 184, 279
2, 174, 211, 278
2, 175, 240, 281
2, 176, 222, 316
2, 177, 445, 274
2, 178, 154, 297
2, 179, 361, 288
2, 180, 458, 309
2, 181, 415, 326
2, 182, 303, 296
2, 183, 377, 311
2, 184, 44, 296
2, 185, 24, 287
2, 186, 207, 298
2, 187, 3, 291
2, 188, 134, 312
2, 189, 265, 305
2, 190, 249, 301
2, 191, 180, 303
2, 192, 336, 308
2, 193, 40, 337
2, 194, 3, 300
2, 195, 76, 309
2, 196, 80, 325
2, 197, 195, 314
2, 198, 245, 316
2, 199, 3, 308
2, 200, 64, 340
2, 201, 492, 320
2, 202, 282, 324
2, 203, 312, 320
2, 204, 442, 322
2, 205, 378, 321
2, 206, 310, 351
2, 207, 8, 327
2, 208, 410, 351
2, 209, 429, 348
2, 210, 475, 344
2, 211, 389, 336
2, 212, 505, 336
2, 213, 134, 335
2, 214, 78, 336
2, 215, 242, 334
2, 216, 334, 366
2, 217, 422, 370
2, 218, 463, 352
2, 219, 256, 345
2, 220, 262, 404
2, 221, 379, 354
2, 222, 478, 378
2, 223, 502, 354
2, 224, 131, 345
2, 225, 87, 344
2, 226, 207, 349
2, 227, 50, 390
2, 228, 133, 370
2, 229, 7, 356
2, 230, 52, 367
2, 231, 96, 444
2, 232, 448, 360
2, 233, 108, 365
2, 234, 150, 365
2, 235, 226, 360
2, 236, 203, 360
2, 237, 241, 366
2, 238, 217, 361
2, 239, 196, 371
2, 240, 75, 375
2, 241, 265, 375
2, 242, 180, 373
2, 243, 502, 381
2, 244, 434, 407
2, 245, 249, 376
2, 246, 439, 371
2, 247, 159, 384
2, 248, 28, 381
2, 249, 330, 374
2, 250, 64, 390
2, 251, 115, 403
2, 252, 375, 407
2, 253, 417, 379
2, 254, 88, 407
2, 255, 308, 394
2, 256, 345, 388
2, 257, 464, 376
2, 258, 104, 434
2, 259, 156, 399
2, 260, 201, 390
2, 261, 128, 390
2, 262, 188, 419
2, 263, 468, 463
2, 264, 481, 409
2, 265, 15, 390
2, 266, 76, 397
2, 267, 12, 401
2, 268, 45, 415
2, 269, 50, 435
2, 270, 504, 404
2, 271, 155, 419
2, 272, 75, 452
2, 273, 344, 416
2, 274, 33, 469
2, 275, 134, 438
2, 276, 501, 469
2, 277, 110, 422
2, 278, 122, 451
2, 279, 230, 434
2, 280, 8, 434
2, 281, 262, 453
2, 282, 188, 483
2, 283, 276, 438
2, 284, 111, 454
2, 285, 338, 443
2, 286, 380, 450
2, 287, 159, 445
2, 288, 417, 446
2, 289, 450, 451
2, 290, 55, 447
2, 291, 6, 475
2, 292, 305, 452
2, 293, 173, 469
2, 294, 208, 459
2, 295, 220, 490
2, 296, 63, 477
2, 297, 151, 470
2, 298, 249, 469
2, 299, 274, 469
2, 300, 168, 492
2, 301, 292, 487
2, 302, 452, 470
2, 303, 424, 484
2, 304, 354, 477
2, 305, 486, 483
2, 306, 139, 493
2, 307, 333, 480
2, 308, 389, 484
2, 309, 42, 504
2, 310, 477, 495
2, 311, 454, 492
2, 312, 82, 497
2, 313, 114, 500
2, 314, 13, 504
2, 315, 319, 494
2, 316, 351, 505
2, 317, 366, 505
2, 318, 292, 508
1, 319, 37, 29
1, 320, 113, 13
1, 321, 498, 11
1, 322, 506, 23
1, 323, 272, 22
1, 324, 360, 41
1, 325, 490, 191
1, 326, 100, 37
1, 327, 475, 42
1, 328, 241, 77
1, 329, 178, 80
1, 330, 271, 183
1, 331, 95, 156
1, 332, 8, 56
1, 333, 318, 87
1, 334, 17, 123
1, 335, 414, 75
1, 336, 46, 94
1, 337, 402, 86
1, 338, 365, 104
1, 339, 155, 204
1, 340, 426, 110
1, 341, 64, 133
1, 342, 353, 197
1, 343, 429, 160
1, 344, 476, 232
1, 345, 375, 158
1, 346, 15, 165
1, 347, 449, 201
1, 348, 36, 234
1, 349, 75, 272
1, 350, 354, 229
1, 351, 297, 242
1, 352, 175, 250
1, 353, 302, 287
1, 354, 361, 288
1, 355, 473, 286
1, 356, 142, 290
1, 357, 248, 291
1, 358, 195, 290
1, 359, 415, 326
1, 360, 46, 321
1, 361, 3, 300
1, 362, 3, 308
1, 363, 488, 325
1, 364, 297, 352
1, 365, 463, 336
1, 366, 378, 340
1, 367, 432, 354
1, 368, 223, 333
1, 369, 422, 370
1, 370, 463, 352
1, 371, 218, 348
1, 372, 244, 419
1, 373, 495, 380
1, 374, 34, 437
1, 375, 159, 391
1, 376, 43, 374
1, 377, 102, 443
1, 378, 111, 369
1, 379, 183, 369
1, 380, 238, 370
1, 381, 192, 400
1, 382, 77, 391
1, 383, 422, 424
1, 384, 337, 419
1, 385, 140, 428
1, 386, 479, 408
1, 387, 15, 390
1, 388, 68, 470
1, 389, 234, 484
1, 390, 133, 491
1, 391, 309, 490
1, 392, 440, 488
0, 393, 47, 36
0, 394, 248, 113
0, 395, 124, 203
0, 396, 43, 115
0, 397, 405, 192
0, 398, 365, 104
0, 399, 426, 110
0, 400, 44, 269
0, 401, 270, 288
0, 402, 404, 296
0, 403, 471, 300
0, 404, 3, 300
0, 405, 3, 308
0, 406, 240, 460
0, 407, 378, 342
0, 408, 153, 389
0, 409, 44, 457
0, 410, 72, 373
0, 411, 358, 419
0, 412, 15, 390


==> figures/hierarchies/riverpony_adj.csv <==
# lvl, fromid, toid
1, 0, 304
1, 1, 304
1, 2, 304
1, 3, 304
1, 4, 304
1, 5, 305
1, 6, 305
1, 7, 305
1, 8, 306
1, 9, 306
1, 10, 305
1, 11, 307
1, 12, 308
1, 13, 308
1, 14, 309
1, 15, 307
1, 16, 306
1, 17, 308
1, 18, 307
1, 19, 309
1, 20, 307
1, 21, 310
1, 22, 307
1, 23, 310
1, 24, 306
1, 25, 306
1, 26, 307
1, 27, 307
1, 28, 309
1, 29, 305
1, 30, 309
1, 31, 310
1, 32, 306
1, 33, 311
1, 34, 311
1, 35, 312
1, 36, 312
1, 37, 306
1, 38, 310
1, 39, 313
1, 40, 314
1, 41, 312
1, 42, 313
1, 43, 315
1, 44, 316
1, 45, 316
1, 46, 316
1, 47, 313
1, 48, 315
1, 49, 313
1, 50, 314
1, 51, 317
1, 52, 318
1, 53, 316
1, 54, 315
1, 55, 318
1, 56, 319
1, 57, 319
1, 58, 317
1, 59, 317
1, 60, 320
1, 61, 316
1, 62, 313
1, 63, 321
1, 64, 319
1, 65, 321
1, 66, 322
1, 67, 321
1, 68, 321
1, 69, 319
1, 70, 321
1, 71, 313
1, 72, 322
1, 73, 320
1, 74, 320
1, 75, 320
1, 76, 323
1, 77, 323
1, 78, 313
1, 79, 324
1, 80, 323
1, 81, 319
1, 82, 319
1, 83, 321
1, 84, 323
1, 85, 324
1, 86, 324
1, 87, 324
1, 88, 325
1, 89, 324
1, 90, 324
1, 91, 326
1, 92, 323
1, 93, 325
1, 94, 325
1, 95, 326
1, 96, 327
1, 97, 326
1, 98, 326
1, 99, 328
1, 100, 325
1, 101, 327
1, 102, 327
1, 103, 327
1, 104, 328
1, 105, 329
1, 106, 329
1, 107, 330
1, 108, 324
1, 109, 330
1, 110, 329
1, 111, 329
1, 112, 328
1, 113, 331
1, 114, 331
1, 115, 331
1, 116, 332
1, 117, 331
1, 118, 329
1, 119, 332
1, 120, 333
1, 121, 332
1, 122, 324
1, 123, 331
1, 124, 332
1, 125, 331
1, 126, 333
1, 127, 334
1, 128, 328
1, 129, 328
1, 130, 335
1, 131, 333
1, 132, 334
1, 133, 334
1, 134, 333
1, 135, 333
1, 136, 335
1, 137, 336
1, 138, 336
1, 139, 333
1, 140, 337
1, 141, 333
1, 142, 338
1, 143, 335
1, 144, 335
1, 145, 331
1, 146, 333
1, 147, 331
1, 148, 336
1, 149, 339
1, 150, 331
1, 151, 339
1, 152, 333
1, 153, 335
1, 154, 339
1, 155, 340
1, 156, 328
1, 157, 331
1, 158, 340
1, 159, 336
1, 160, 341
1, 161, 331
1, 162, 340
1, 163, 340
1, 164, 342
1, 165, 342
1, 166, 343
1, 167, 342
1, 168, 342
1, 169, 342
1, 170, 338
1, 171, 341
1, 172, 338
1, 173, 344
1, 174, 345
1, 175, 342
1, 176, 338
1, 177, 344
1, 178, 346
1, 179, 343
1, 180, 347
1, 181, 344
1, 182, 341
1, 183, 346
1, 184, 347
1, 185, 348
1, 186, 341
1, 187, 344
1, 188, 349
1, 189, 346
1, 190, 350
1, 191, 351
1, 192, 350
1, 193, 348
1, 194, 341
1, 195, 350
1, 196, 344
1, 197, 343
1, 198, 344
1, 199, 352
1, 200, 353
1, 201, 353
1, 202, 341
1, 203, 351
1, 204, 354
1, 205, 350
1, 206, 355
1, 207, 347
1, 208, 356
1, 209, 357
1, 210, 356
1, 211, 358
1, 212, 351
1, 213, 359
1, 214, 351
1, 215, 360
1, 216, 361
1, 217, 353
1, 218, 352
1, 219, 362
1, 220, 352
1, 221, 352
1, 222, 351
1, 223, 358
1, 224, 360
1, 225, 341
1, 226, 341
1, 227, 343
1, 228, 351
1, 229, 363
1, 230, 363
1, 231, 359
1, 232, 351
1, 233, 349
1, 234, 354
1, 235, 353
1, 236, 353
1, 237, 362
1, 238, 361
1, 239, 361
1, 240, 363
1, 241, 364
1, 242, 354
1, 243, 359
1, 244, 365
1, 245, 341
1, 246, 366
1, 247, 365
1, 248, 367
1, 249, 364
1, 250, 368
1, 251, 369
1, 252, 370
1, 253, 371
1, 254, 368
1, 255, 371
1, 256, 356
1, 257, 366
1, 258, 372
1, 259, 367
1, 260, 366
1, 261, 366
1, 262, 373
1, 263, 370
1, 264, 369
1, 265, 373
1, 266, 366
1, 267, 369
1, 268, 374
1, 269, 369
1, 270, 373
1, 271, 373
1, 272, 373
1, 273, 374
1, 274, 374
1, 275, 366
1, 276, 372
1, 277, 375
1, 278, 371
1, 279, 374
1, 280, 369
1, 281, 369
1, 282, 366
1, 283, 366
1, 284, 375
1, 285, 376
1, 286, 366
1, 287, 377
1, 288, 377
1, 289, 369
1, 290, 376
1, 291, 373
1, 292, 372
1, 293, 369
1, 294, 378
1, 295, 372
1, 296, 376
1, 297, 379
1, 298, 379
1, 299, 378
1, 300, 377
1, 301, 369
1, 302, 377
1, 303, 378
0, 304, 380
0, 305, 380
0, 306, 381
0, 307, 381
0, 308, 381
0, 309, 381
0, 310, 381
0, 311, 381
0, 312, 381
0, 313, 382
0, 314, 383
0, 315, 381
0, 316, 382
0, 317, 382
0, 318, 383
0, 319, 383
0, 320, 382
0, 321, 384
0, 322, 382
0, 323, 382
0, 324, 384
0, 325, 383
0, 326, 384
0, 327, 385
0, 328, 386
0, 329, 386
0, 330, 385
0, 331, 387
0, 332, 388
0, 333, 388
0, 334, 388
0, 335, 388
0, 336, 388
0, 337, 389
0, 338, 390
0, 339, 390
0, 340, 391
0, 341, 390
0, 342, 390
0, 343, 387
0, 344, 391
0, 345, 392
0, 346, 393
0, 347, 393
0, 348, 390
0, 349, 394
0, 350, 393
0, 351, 395
0, 352, 396
0, 353, 391
0, 354, 394
0, 355, 397
0, 356, 395
0, 357, 398
0, 358, 395
0, 359, 396
0, 360, 390
0, 361, 395
0, 362, 399
0, 363, 390
0, 364, 396
0, 365, 390
0, 366, 400
0, 367, 391
0, 368, 399
0, 369, 400
0, 370, 401
0, 371, 402
0, 372, 402
0, 373, 391
0, 374, 401
0, 375, 402
0, 376, 391
0, 377, 401
0, 378, 401
0, 379, 400


==> figures/hierarchies/riverpony_bbox.csv <==
# xmin, ymin, xmax, ymax
0.4043, 0.6582, 0.5098, 0.7930


==> figures/hierarchies/riverpony_centroids.csv <==
# lvl, id, xpos, ypos
2, 0, 15, 15
2, 1, 70, 8
2, 2, 199, 6
2, 3, 294, 10
2, 4, 385, 15
2, 5, 411, 9
2, 6, 440, 18
2, 7, 502, 8
2, 8, 153, 15
2, 9, 83, 21
2, 10, 465, 45
2, 11, 217, 33
2, 12, 143, 19
2, 13, 102, 30
2, 14, 148, 37
2, 15, 333, 28
2, 16, 57, 39
2, 17, 121, 41
2, 18, 285, 45
2, 19, 173, 36
2, 20, 249, 40
2, 21, 400, 52
2, 22, 314, 38
2, 23, 354, 45
2, 24, 14, 50
2, 25, 101, 45
2, 26, 193, 62
2, 27, 315, 52
2, 28, 167, 57
2, 29, 501, 56
2, 30, 129, 67
2, 31, 480, 75
2, 32, 58, 63
2, 33, 229, 61
2, 34, 304, 63
2, 35, 346, 66
2, 36, 364, 62
2, 37, 37, 68
2, 38, 452, 70
2, 39, 167, 74
2, 40, 339, 80
2, 41, 396, 75
2, 42, 244, 76
2, 43, 309, 75
2, 44, 99, 82
2, 45, 20, 91
2, 46, 66, 86
2, 47, 228, 86
2, 48, 273, 81
2, 49, 166, 95
2, 50, 380, 91
2, 51, 359, 96
2, 52, 406, 84
2, 53, 111, 90
2, 54, 285, 84
2, 55, 479, 91
2, 56, 411, 91
2, 57, 386, 101
2, 58, 273, 99
2, 59, 290, 103
2, 60, 85, 105
2, 61, 122, 108
2, 62, 221, 128
2, 63, 503, 106
2, 64, 343, 117
2, 65, 457, 106
2, 66, 10, 112
2, 67, 405, 109
2, 68, 441, 130
2, 69, 306, 117
2, 70, 424, 117
2, 71, 270, 123
2, 72, 29, 115
2, 73, 166, 120
2, 74, 119, 129
2, 75, 147, 131
2, 76, 57, 145
2, 77, 100, 137
2, 78, 289, 130
2, 79, 500, 147
2, 80, 8, 136
2, 81, 292, 138
2, 82, 319, 135
2, 83, 403, 132
2, 84, 153, 150
2, 85, 379, 139
2, 86, 411, 140
2, 87, 457, 151
2, 88, 294, 155
2, 89, 460, 143
2, 90, 408, 159
2, 91, 349, 144
2, 92, 109, 150
2, 93, 243, 157
2, 94, 186, 156
2, 95, 333, 149
2, 96, 9, 153
2, 97, 369, 155
2, 98, 336, 158
2, 99, 468, 161
2, 100, 213, 165
2, 101, 14, 166
2, 102, 74, 169
2, 103, 131, 170
2, 104, 431, 169
2, 105, 339, 183
2, 106, 352, 168
2, 107, 275, 174
2, 108, 493, 181
2, 109, 163, 170
2, 110, 395, 172
2, 111, 398, 191
2, 112, 457, 187
2, 113, 30, 180
2, 114, 72, 199
2, 115, 12, 201
2, 116, 97, 187
2, 117, 15, 185
2, 118, 260, 185
2, 119, 118, 196
2, 120, 234, 190
2, 121, 192, 189
2, 122, 482, 196
2, 123, 43, 211
2, 124, 179, 197
2, 125, 94, 216
2, 126, 218, 199
2, 127, 320, 201
2, 128, 452, 207
2, 129, 490, 220
2, 130, 366, 216
2, 131, 119, 213
2, 132, 277, 205
2, 133, 195, 207
2, 134, 248, 217
2, 135, 301, 236
2, 136, 407, 217
2, 137, 196, 223
2, 138, 260, 253
2, 139, 306, 219
2, 140, 177, 219
2, 141, 143, 234
2, 142, 211, 257
2, 143, 407, 238
2, 144, 446, 246
2, 145, 131, 243
2, 146, 166, 247
2, 147, 75, 246
2, 148, 230, 255
2, 149, 340, 232
2, 150, 9, 242
2, 151, 334, 241
2, 152, 282, 236
2, 153, 383, 237
2, 154, 326, 259
2, 155, 45, 241
2, 156, 490, 247
2, 157, 11, 256
2, 158, 129, 265
2, 159, 178, 261
2, 160, 445, 271
2, 161, 31, 264
2, 162, 66, 262
2, 163, 89, 266
2, 164, 399, 264
2, 165, 366, 275
2, 166, 18, 275
2, 167, 304, 277
2, 168, 273, 298
2, 169, 337, 290
2, 170, 267, 269
2, 171, 471, 285
2, 172, 188, 277
2, 173, 155, 275
2, 174, 213, 269
2, 175, 232, 288
2, 176, 211, 281
2, 177, 139, 296
2, 178, 72, 288
2, 179, 11, 295
2, 180, 96, 285
2, 181, 176, 298
2, 182, 396, 289
2, 183, 42, 296
2, 184, 116, 327
2, 185, 387, 294
2, 186, 489, 322
2, 187, 231, 307
2, 188, 146, 338
2, 189, 51, 300
2, 190, 71, 313
2, 191, 36, 313
2, 192, 91, 310
2, 193, 379, 311
2, 194, 354, 336
2, 195, 118, 360
2, 196, 207, 323
2, 197, 16, 339
2, 198, 175, 310
2, 199, 194, 334
2, 200, 254, 321
2, 201, 273, 348
2, 202, 413, 335
2, 203, 65, 324
2, 204, 146, 404
2, 205, 93, 322
2, 206, 273, 317
2, 207, 116, 346
2, 208, 55, 413
2, 209, 284, 320
2, 210, 40, 347
2, 211, 51, 332
2, 212, 85, 329
2, 213, 199, 372
2, 214, 63, 334
2, 215, 454, 337
2, 216, 88, 344
2, 217, 312, 340
2, 218, 172, 364
2, 219, 314, 355
2, 220, 251, 378
2, 221, 226, 356
2, 222, 55, 350
2, 223, 75, 355
2, 224, 473, 343
2, 225, 345, 358
2, 226, 493, 369
2, 227, 16, 382
2, 228, 66, 374
2, 229, 398, 373
2, 230, 439, 367
2, 231, 237, 412
2, 232, 79, 376
2, 233, 140, 364
2, 234, 89, 375
2, 235, 265, 410
2, 236, 287, 391
2, 237, 335, 369
2, 238, 122, 390
2, 239, 119, 374
2, 240, 412, 379
2, 241, 175, 395
2, 242, 123, 401
2, 243, 235, 381
2, 244, 453, 382
2, 245, 497, 397
2, 246, 88, 395
2, 247, 430, 396
2, 248, 336, 418
2, 249, 166, 408
2, 250, 431, 417
2, 251, 5, 407
2, 252, 486, 418
2, 253, 247, 414
2, 254, 391, 399
2, 255, 208, 424
2, 256, 75, 444
2, 257, 104, 408
2, 258, 207, 502
2, 259, 403, 435
2, 260, 150, 431
2, 261, 101, 421
2, 262, 393, 448
2, 263, 461, 418
2, 264, 93, 453
2, 265, 336, 452
2, 266, 109, 432
2, 267, 24, 429
2, 268, 457, 453
2, 269, 10, 439
2, 270, 418, 427
2, 271, 301, 451
2, 272, 373, 459
2, 273, 428, 440
2, 274, 495, 446
2, 275, 147, 458
2, 276, 268, 455
2, 277, 213, 468
2, 278, 224, 448
2, 279, 430, 456
2, 280, 8, 503
2, 281, 31, 466
2, 282, 129, 479
2, 283, 133, 462
2, 284, 236, 486
2, 285, 308, 469
2, 286, 161, 458
2, 287, 436, 477
2, 288, 476, 465
2, 289, 54, 487
2, 290, 332, 485
2, 291, 367, 488
2, 292, 260, 498
2, 293, 105, 499
2, 294, 483, 476
2, 295, 311, 498
2, 296, 315, 483
2, 297, 180, 486
2, 298, 177, 503
2, 299, 500, 503
2, 300, 465, 499
2, 301, 139, 501
2, 302, 444, 492
2, 303, 484, 493
1, 304, 15, 15
1, 305, 469, 33
1, 306, 66, 47
1, 307, 266, 42
1, 308, 120, 35
1, 309, 159, 46
1, 310, 400, 52
1, 311, 229, 61
1, 312, 358, 67
1, 313, 173, 94
1, 314, 339, 80
1, 315, 318, 80
1, 316, 20, 91
1, 317, 273, 106
1, 318, 479, 91
1, 319, 342, 118
1, 320, 121, 131
1, 321, 465, 118
1, 322, 10, 115
1, 323, 62, 139
1, 324, 411, 150
1, 325, 236, 159
1, 326, 349, 154
1, 327, 74, 169
1, 328, 484, 236
1, 329, 395, 190
1, 330, 275, 174
1, 331, 74, 217
1, 332, 118, 194
1, 333, 294, 233
1, 334, 315, 202
1, 335, 408, 235
1, 336, 250, 248
1, 337, 177, 219
1, 338, 204, 276
1, 339, 334, 246
1, 340, 129, 265
1, 341, 473, 300
1, 342, 287, 287
1, 343, 20, 286
1, 344, 201, 310
1, 345, 213, 269
1, 346, 64, 294
1, 347, 116, 326
1, 348, 379, 311
1, 349, 145, 348
1, 350, 87, 308
1, 351, 66, 380
1, 352, 211, 347
1, 353, 274, 349
1, 354, 143, 402
1, 355, 273, 317
1, 356, 56, 420
1, 357, 284, 320
1, 358, 66, 351
1, 359, 230, 390
1, 360, 454, 337
1, 361, 115, 380
1, 362, 318, 359
1, 363, 415, 376
1, 364, 169, 396
1, 365, 440, 393
1, 366, 145, 461
1, 367, 336, 418
1, 368, 431, 417
1, 369, 38, 472
1, 370, 466, 416
1, 371, 208, 424
1, 372, 268, 488
1, 373, 366, 470
1, 374, 452, 453
1, 375, 213, 468
1, 376, 320, 477
1, 377, 444, 498
1, 378, 485, 485
1, 379, 184, 499
0, 380, 469, 33
0, 381, 134, 48
0, 382, 100, 117
0, 383, 297, 147
0, 384, 410, 137
0, 385, 275, 174
0, 386, 436, 190
0, 387, 74, 217
0, 388, 283, 226
0, 389, 177, 219
0, 390, 420, 330
0, 391, 313, 424
0, 392, 213, 269
0, 393, 80, 302
0, 394, 146, 348
0, 395, 65, 351
0, 396, 196, 363
0, 397, 273, 317
0, 398, 284, 320
0, 399, 431, 417
0, 400, 125, 465
0, 401, 473, 472
0, 402, 229, 469


==> figures/hierarchies/umbrellagirl_adj.csv <==
# lvl, fromid, toid
1, 0, 350
1, 1, 350
1, 2, 350
1, 3, 351
1, 4, 351
1, 5, 352
1, 6, 353
1, 7, 354
1, 8, 354
1, 9, 355
1, 10, 355
1, 11, 355
1, 12, 355
1, 13, 355
1, 14, 356
1, 15, 356
1, 16, 355
1, 17, 351
1, 18, 352
1, 19, 353
1, 20, 351
1, 21, 354
1, 22, 354
1, 23, 354
1, 24, 356
1, 25, 350
1, 26, 350
1, 27, 350
1, 28, 355
1, 29, 353
1, 30, 354
1, 31, 354
1, 32, 354
1, 33, 357
1, 34, 357
1, 35, 357
1, 36, 355
1, 37, 358
1, 38, 358
1, 39, 356
1, 40, 350
1, 41, 359
1, 42, 360
1, 43, 354
1, 44, 351
1, 45, 360
1, 46, 359
1, 47, 361
1, 48, 362
1, 49, 362
1, 50, 362
1, 51, 363
1, 52, 362
1, 53, 364
1, 54, 361
1, 55, 365
1, 56, 364
1, 57, 364
1, 58, 363
1, 59, 356
1, 60, 360
1, 61, 358
1, 62, 363
1, 63, 364
1, 64, 366
1, 65, 358
1, 66, 365
1, 67, 365
1, 68, 359
1, 69, 367
1, 70, 367
1, 71, 368
1, 72, 369
1, 73, 370
1, 74, 367
1, 75, 369
1, 76, 365
1, 77, 366
1, 78, 368
1, 79, 358
1, 80, 364
1, 81, 371
1, 82, 372
1, 83, 364
1, 84, 358
1, 85, 359
1, 86, 373
1, 87, 367
1, 88, 374
1, 89, 368
1, 90, 373
1, 91, 367
1, 92, 375
1, 93, 374
1, 94, 374
1, 95, 376
1, 96, 367
1, 97, 377
1, 98, 378
1, 99, 379
1, 100, 378
1, 101, 363
1, 102, 378
1, 103, 375
1, 104, 380
1, 105, 377
1, 106, 381
1, 107, 380
1, 108, 380
1, 109, 382
1, 110, 378
1, 111, 378
1, 112, 363
1, 113, 375
1, 114, 377
1, 115, 363
1, 116, 378
1, 117, 383
1, 118, 363
1, 119, 382
1, 120, 378
1, 121, 384
1, 122, 385
1, 123, 386
1, 124, 387
1, 125, 382
1, 126, 385
1, 127, 385
1, 128, 379
1, 129, 388
1, 130, 389
1, 131, 390
1, 132, 383
1, 133, 391
1, 134, 384
1, 135, 392
1, 136, 393
1, 137, 389
1, 138, 384
1, 139, 394
1, 140, 384
1, 141, 384
1, 142, 385
1, 143, 395
1, 144, 389
1, 145, 395
1, 146, 390
1, 147, 379
1, 148, 391
1, 149, 396
1, 150, 385
1, 151, 396
1, 152, 389
1, 153, 379
1, 154, 391
1, 155, 397
1, 156, 395
1, 157, 397
1, 158, 391
1, 159, 395
1, 160, 394
1, 161, 397
1, 162, 398
1, 163, 396
1, 164, 399
1, 165, 394
1, 166, 389
1, 167, 400
1, 168, 398
1, 169, 398
1, 170, 394
1, 171, 398
1, 172, 379
1, 173, 399
1, 174, 394
1, 175, 395
1, 176, 393
1, 177, 394
1, 178, 401
1, 179, 397
1, 180, 393
1, 181, 402
1, 182, 402
1, 183, 389
1, 184, 389
1, 185, 397
1, 186, 396
1, 187, 400
1, 188, 385
1, 189, 400
1, 190, 403
1, 191, 404
1, 192, 400
1, 193, 404
1, 194, 389
1, 195, 394
1, 196, 379
1, 197, 398
1, 198, 405
1, 199, 404
1, 200, 406
1, 201, 393
1, 202, 403
1, 203, 407
1, 204, 394
1, 205, 403
1, 206, 400
1, 207, 405
1, 208, 408
1, 209, 409
1, 210, 410
1, 211, 411
1, 212, 412
1, 213, 412
1, 214, 412
1, 215, 408
1, 216, 413
1, 217, 407
1, 218, 400
1, 219, 406
1, 220, 410
1, 221, 409
1, 222, 400
1, 223, 407
1, 224, 400
1, 225, 414
1, 226, 412
1, 227, 414
1, 228, 413
1, 229, 409
1, 230, 410
1, 231, 413
1, 232, 400
1, 233, 412
1, 234, 409
1, 235, 409
1, 236, 415
1, 237, 410
1, 238, 414
1, 239, 393
1, 240, 416
1, 241, 416
1, 242, 416
1, 243, 416
1, 244, 414
1, 245, 414
1, 246, 417
1, 247, 417
1, 248, 418
1, 249, 419
1, 250, 417
1, 251, 419
1, 252, 414
1, 253, 419
1, 254, 420
1, 255, 393
1, 256, 417
1, 257, 419
1, 258, 421
1, 259, 420
1, 260, 419
1, 261, 414
1, 262, 409
1, 263, 418
1, 264, 421
1, 265, 419
1, 266, 419
1, 267, 422
1, 268, 419
1, 269, 421
1, 270, 417
1, 271, 414
1, 272, 423
1, 273, 420
1, 274, 423
1, 275, 417
1, 276, 417
1, 277, 424
1, 278, 421
1, 279, 425
1, 280, 426
1, 281, 417
1, 282, 424
1, 283, 425
1, 284, 427
1, 285, 417
1, 286, 422
1, 287, 428
1, 288, 429
1, 289, 425
1, 290, 426
1, 291, 426
1, 292, 417
1, 293, 429
1, 294, 426
1, 295, 429
1, 296, 422
1, 297, 417
1, 298, 430
1, 299, 431
1, 300, 430
1, 301, 429
1, 302, 419
1, 303, 419
1, 304, 417
1, 305, 427
1, 306, 429
1, 307, 427
1, 308, 427
1, 309, 428
1, 310, 430
1, 311, 432
1, 312, 419
1, 313, 427
1, 314, 428
1, 315, 433
1, 316, 434
1, 317, 428
1, 318, 434
1, 319, 428
1, 320, 435
1, 321, 436
1, 322, 432
1, 323, 437
1, 324, 438
1, 325, 430
1, 326, 435
1, 327, 437
1, 328, 435
1, 329, 434
1, 330, 437
1, 331, 435
1, 332, 439
1, 333, 427
1, 334, 427
1, 335, 440
1, 336, 441
1, 337, 430
1, 338, 435
1, 339, 442
1, 340, 437
1, 341, 443
1, 342, 440
1, 343, 440
1, 344, 433
1, 345, 440
1, 346, 439
1, 347, 444
1, 348, 439
1, 349, 433
0, 350, 445
0, 351, 445
0, 352, 445
0, 353, 445
0, 354, 445
0, 355, 446
0, 356, 446
0, 357, 445
0, 358, 447
0, 359, 445
0, 360, 447
0, 361, 445
0, 362, 448
0, 363, 447
0, 364, 449
0, 365, 450
0, 366, 448
0, 367, 448
0, 368, 450
0, 369, 447
0, 370, 451
0, 371, 452
0, 372, 453
0, 373, 450
0, 374, 449
0, 375, 454
0, 376, 455
0, 377, 450
0, 378, 456
0, 379, 454
0, 380, 450
0, 381, 457
0, 382, 458
0, 383, 459
0, 384, 458
0, 385, 459
0, 386, 460
0, 387, 461
0, 388, 462
0, 389, 463
0, 390, 458
0, 391, 456
0, 392, 464
0, 393, 465
0, 394, 466
0, 395, 459
0, 396, 463
0, 397, 454
0, 398, 466
0, 399, 454
0, 400, 466
0, 401, 467
0, 402, 466
0, 403, 466
0, 404, 454
0, 405, 466
0, 406, 454
0, 407, 465
0, 408, 454
0, 409, 465
0, 410, 468
0, 411, 469
0, 412, 466
0, 413, 466
0, 414, 468
0, 415, 470
0, 416, 471
0, 417, 471
0, 418, 471
0, 419, 472
0, 420, 471
0, 421, 472
0, 422, 473
0, 423, 473
0, 424, 471
0, 425, 474
0, 426, 472
0, 427, 475
0, 428, 472
0, 429, 474
0, 430, 474
0, 431, 476
0, 432, 474
0, 433, 472
0, 434, 472
0, 435, 472
0, 436, 477
0, 437, 475
0, 438, 478
0, 439, 474
0, 440, 472
0, 441, 479
0, 442, 480
0, 443, 481
0, 444, 475


==> figures/hierarchies/umbrellagirl_bbox.csv <==
# xmin, ymin, xmax, ymax
0.2188, 0.3535, 0.2773, 0.4922


==> figures/hierarchies/umbrellagirl_centroids.csv <==
# lvl, id, xpos, ypos
2, 0, 6, 6
2, 1, 31, 6
2, 2, 53, 8
2, 3, 67, 14
2, 4, 95, 6
2, 5, 148, 6
2, 6, 194, 6
2, 7, 218, 5
2, 8, 290, 12
2, 9, 358, 13
2, 10, 399, 19
2, 11, 419, 12
2, 12, 433, 8
2, 13, 453, 6
2, 14, 502, 9
2, 15, 475, 21
2, 16, 325, 17
2, 17, 82, 15
2, 18, 132, 16
2, 19, 167, 15
2, 20, 99, 20
2, 21, 184, 20
2, 22, 206, 20
2, 23, 232, 21
2, 24, 445, 40
2, 25, 11, 29
2, 26, 29, 26
2, 27, 53, 30
2, 28, 360, 32
2, 29, 165, 31
2, 30, 256, 32
2, 31, 285, 39
2, 32, 215, 31
2, 33, 109, 31
2, 34, 129, 45
2, 35, 121, 31
2, 36, 319, 33
2, 37, 345, 56
2, 38, 387, 52
2, 39, 495, 49
2, 40, 67, 37
2, 41, 27, 44
2, 42, 144, 63
2, 43, 317, 55
2, 44, 78, 46
2, 45, 252, 49
2, 46, 10, 57
2, 47, 57, 48
2, 48, 223, 59
2, 49, 163, 65
2, 50, 158, 47
2, 51, 432, 67
2, 52, 186, 53
2, 53, 137, 57
2, 54, 34, 61
2, 55, 70, 69
2, 56, 94, 61
2, 57, 101, 92
2, 58, 455, 103
2, 59, 488, 71
2, 60, 328, 84
2, 61, 347, 81
2, 62, 472, 80
2, 63, 137, 66
2, 64, 295, 82
2, 65, 392, 84
2, 66, 23, 74
2, 67, 46, 73
2, 68, 8, 82
2, 69, 227, 93
2, 70, 187, 93
2, 71, 48, 92
2, 72, 490, 88
2, 73, 232, 77
2, 74, 254, 89
2, 75, 497, 114
2, 76, 79, 88
2, 77, 364, 126
2, 78, 23, 87
2, 79, 429, 111
2, 80, 141, 99
2, 81, 241, 87
2, 82, 206, 88
2, 83, 117, 101
2, 84, 403, 116
2, 85, 8, 99
2, 86, 59, 101
2, 87, 265, 110
2, 88, 79, 107
2, 89, 39, 113
2, 90, 63, 118
2, 91, 296, 118
2, 92, 170, 123
2, 93, 90, 114
2, 94, 118, 119
2, 95, 192, 110
2, 96, 252, 138
2, 97, 4, 117
2, 98, 287, 138
2, 99, 150, 128
2, 100, 322, 123
2, 101, 461, 127
2, 102, 310, 132
2, 103, 186, 130
2, 104, 28, 131
2, 105, 6, 131
2, 106, 260, 121
2, 107, 42, 133
2, 108, 54, 136
2, 109, 81, 138
2, 110, 412, 184
2, 111, 335, 151
2, 112, 507, 140
2, 113, 214, 170
2, 114, 12, 146
2, 115, 463, 147
2, 116, 282, 161
2, 117, 161, 160
2, 118, 424, 160
2, 119, 67, 153
2, 120, 323, 177
2, 121, 32, 149
2, 122, 135, 150
2, 123, 234, 143
2, 124, 285, 144
2, 125, 46, 159
2, 126, 123, 179
2, 127, 125, 159
2, 128, 87, 161
2, 129, 304, 152
2, 130, 504, 160
2, 131, 9, 164
2, 132, 134, 228
2, 133, 418, 207
2, 134, 27, 163
2, 135, 313, 160
2, 136, 205, 268
2, 137, 482, 168
2, 138, 70, 178
2, 139, 262, 187
2, 140, 30, 178
2, 141, 47, 187
2, 142, 107, 179
2, 143, 155, 201
2, 144, 502, 180
2, 145, 177, 184
2, 146, 9, 185
2, 147, 87, 186
2, 148, 366, 181
2, 149, 453, 187
2, 150, 130, 192
2, 151, 434, 229
2, 152, 492, 196
2, 153, 100, 206
2, 154, 378, 203
2, 155, 34, 212
2, 156, 178, 222
2, 157, 70, 212
2, 158, 369, 208
2, 159, 184, 250
2, 160, 307, 203
2, 161, 52, 203
2, 162, 240, 211
2, 163, 458, 213
2, 164, 7, 206
2, 165, 273, 225
2, 166, 493, 216
2, 167, 352, 225
2, 168, 259, 230
2, 169, 232, 233
2, 170, 298, 214
2, 171, 252, 221
2, 172, 96, 233
2, 173, 15, 233
2, 174, 301, 238
2, 175, 134, 250
2, 176, 161, 246
2, 177, 294, 222
2, 178, 210, 221
2, 179, 64, 235
2, 180, 226, 255
2, 181, 373, 230
2, 182, 392, 246
2, 183, 500, 239
2, 184, 483, 245
2, 185, 30, 236
2, 186, 454, 237
2, 187, 332, 236
2, 188, 140, 288
2, 189, 337, 254
2, 190, 429, 243
2, 191, 13, 258
2, 192, 367, 256
2, 193, 41, 251
2, 194, 464, 246
2, 195, 285, 266
2, 196, 101, 258
2, 197, 257, 267
2, 198, 488, 272
2, 199, 66, 262
2, 200, 82, 273
2, 201, 210, 349
2, 202, 423, 262
2, 203, 239, 271
2, 204, 318, 272
2, 205, 445, 270
2, 206, 380, 284
2, 207, 461, 272
2, 208, 111, 278
2, 209, 157, 343
2, 210, 32, 296
2, 211, 169, 273
2, 212, 430, 284
2, 213, 478, 296
2, 214, 502, 293
2, 215, 97, 296
2, 216, 397, 305
2, 217, 239, 299
2, 218, 310, 311
2, 219, 108, 296
2, 220, 63, 293
2, 221, 131, 321
2, 222, 308, 335
2, 223, 260, 318
2, 224, 335, 311
2, 225, 122, 335
2, 226, 458, 324
2, 227, 64, 314
2, 228, 433, 307
2, 229, 178, 319
2, 230, 7, 307
2, 231, 361, 317
2, 232, 287, 311
2, 233, 506, 319
2, 234, 203, 320
2, 235, 197, 312
2, 236, 264, 311
2, 237, 13, 329
2, 238, 95, 336
2, 239, 277, 339
2, 240, 366, 342
2, 241, 433, 334
2, 242, 327, 335
2, 243, 396, 338
2, 244, 52, 363
2, 245, 56, 336
2, 246, 483, 359
2, 247, 447, 341
2, 248, 406, 350
2, 249, 237, 347
2, 250, 432, 350
2, 251, 298, 359
2, 252, 9, 355
2, 253, 246, 363
2, 254, 337, 358
2, 255, 180, 382
2, 256, 438, 369
2, 257, 195, 370
2, 258, 273, 373
2, 259, 365, 381
2, 260, 256, 410
2, 261, 104, 383
2, 262, 139, 369
2, 263, 407, 374
2, 264, 294, 402
2, 265, 218, 370
2, 266, 321, 380
2, 267, 148, 390
2, 268, 254, 378
2, 269, 306, 420
2, 270, 458, 389
2, 271, 26, 385
2, 272, 164, 380
2, 273, 355, 411
2, 274, 226, 385
2, 275, 494, 394
2, 276, 430, 392
2, 277, 401, 408
2, 278, 270, 390
2, 279, 10, 404
2, 280, 221, 406
2, 281, 439, 422
2, 282, 373, 417
2, 283, 68, 410
2, 284, 156, 484
2, 285, 499, 412
2, 286, 140, 414
2, 287, 356, 445
2, 288, 33, 416
2, 289, 100, 420
2, 290, 166, 420
2, 291, 197, 417
2, 292, 487, 433
2, 293, 4, 421
2, 294, 237, 426
2, 295, 58, 437
2, 296, 158, 420
2, 297, 344, 427
2, 298, 98, 441
2, 299, 195, 422
2, 300, 122, 468
2, 301, 31, 435
2, 302, 244, 436
2, 303, 292, 451
2, 304, 457, 432
2, 305, 192, 435
2, 306, 6, 436
2, 307, 198, 444
2, 308, 173, 446
2, 309, 402, 447
2, 310, 75, 475
2, 311, 21, 448
2, 312, 282, 465
2, 313, 230, 458
2, 314, 448, 448
2, 315, 288, 487
2, 316, 320, 460
2, 317, 506, 459
2, 318, 375, 470
2, 319, 424, 460
2, 320, 446, 465
2, 321, 499, 457
2, 322, 7, 465
2, 323, 237, 471
2, 324, 248, 459
2, 325, 34, 474
2, 326, 497, 474
2, 327, 197, 475
2, 328, 427, 479
2, 329, 326, 481
2, 330, 214, 489
2, 331, 349, 496
2, 332, 14, 496
2, 333, 187, 500
2, 334, 131, 493
2, 335, 491, 492
2, 336, 306, 484
2, 337, 94, 491
2, 338, 383, 490
2, 339, 269, 489
2, 340, 258, 504
2, 341, 264, 490
2, 342, 431, 501
2, 343, 448, 499
2, 344, 297, 504
2, 345, 502, 498
2, 346, 84, 504
2, 347, 276, 503
2, 348, 129, 507
2, 349, 309, 506
1, 350, 39, 21
1, 351, 87, 21
1, 352, 143, 14
1, 353, 166, 21
1, 354, 285, 27
1, 355, 360, 18
1, 356, 483, 45
1, 357, 126, 38
1, 358, 369, 74
1, 359, 17, 50
1, 360, 252, 49
1, 361, 43, 55
1, 362, 173, 60
1, 363, 455, 85
1, 364, 113, 84
1, 365, 70, 69
1, 366, 298, 83
1, 367, 228, 112
1, 368, 35, 101
1, 369, 493, 103
1, 370, 232, 77
1, 371, 241, 87
1, 372, 206, 88
1, 373, 62, 112
1, 374, 82, 113
1, 375, 214, 170
1, 376, 192, 110
1, 377, 9, 128
1, 378, 338, 155
1, 379, 98, 210
1, 380, 30, 132
1, 381, 260, 121
1, 382, 66, 156
1, 383, 160, 159
1, 384, 48, 182
1, 385, 118, 180
1, 386, 234, 143
1, 387, 285, 144
1, 388, 304, 152
1, 389, 492, 175
1, 390, 9, 164
1, 391, 373, 198
1, 392, 313, 160
1, 393, 213, 257
1, 394, 286, 211
1, 395, 180, 200
1, 396, 456, 200
1, 397, 54, 221
1, 398, 242, 233
1, 399, 13, 222
1, 400, 368, 270
1, 401, 210, 221
1, 402, 388, 235
1, 403, 419, 254
1, 404, 29, 261
1, 405, 488, 272
1, 406, 82, 273
1, 407, 245, 298
1, 408, 111, 278
1, 409, 168, 327
1, 410, 23, 302
1, 411, 169, 273
1, 412, 473, 305
1, 413, 397, 305
1, 414, 79, 351
1, 415, 264, 311
1, 416, 353, 341
1, 417, 467, 391
1, 418, 402, 366
1, 419, 248, 363
1, 420, 357, 387
1, 421, 292, 396
1, 422, 148, 390
1, 423, 226, 385
1, 424, 391, 411
1, 425, 10, 404
1, 426, 221, 413
1, 427, 152, 490
1, 428, 356, 445
1, 429, 33, 426
1, 430, 98, 462
1, 431, 195, 422
1, 432, 21, 453
1, 433, 291, 493
1, 434, 320, 470
1, 435, 447, 478
1, 436, 499, 457
1, 437, 233, 488
1, 438, 248, 459
1, 439, 14, 496
1, 440, 491, 497
1, 441, 306, 484
1, 442, 269, 489
1, 443, 264, 490
1, 444, 276, 503
0, 445, 34, 34
0, 446, 476, 34
0, 447, 444, 116
0, 448, 280, 100
0, 449, 117, 96
0, 450, 47, 96
0, 451, 232, 77
0, 452, 241, 87
0, 453, 206, 88
0, 454, 57, 244
0, 455, 192, 110
0, 456, 346, 170
0, 457, 260, 121
0, 458, 37, 169
0, 459, 141, 181
0, 460, 234, 143
0, 461, 285, 144
0, 462, 304, 152
0, 463, 472, 209
0, 464, 313, 160
0, 465, 218, 300
0, 466, 304, 263
0, 467, 210, 221
0, 468, 62, 347
0, 469, 169, 273
0, 470, 264, 311
0, 471, 404, 381
0, 472, 273, 410
0, 473, 160, 385
0, 474, 54, 456
0, 475, 212, 473
0, 476, 195, 422
0, 477, 499, 457
0, 478, 248, 459
0, 479, 306, 484
0, 480, 269, 489
0, 481, 264, 490


==> quantiles.csv <==
theoretical,empirical
-8.736225960802878276e+00,-3.601405668563885776e+00
-1.641295987112815880e+00,-1.354191949322337774e+00
-1.370016554874641468e+00,-1.162747102934184928e+00
-1.220461114982583251e+00,-1.054096426118990237e+00
-1.118515405098673865e+00,-9.783906690411360296e-01
-1.041853686072451657e+00,-9.206916917730968430e-01
-9.807988713269869541e-01,-8.737646159109064836e-01
-9.302983039892274153e-01,-8.345670258259533236e-01
-8.873893995196211470e-01,-8.002438835613777668e-01
-8.501904853797956907e-01,-7.712110404495778893e-01
-8.174341693159697941e-01,-7.447682654595141338e-01
-7.882274825886379510e-01,-7.212885022163391113e-01
-7.619184031249637279e-01,-7.005038455620975490e-01
-7.380168285864442401e-01,-6.813849806785583496e-01
-7.161453963962118863e-01,-6.639266534729963976e-01
-6.960075969819969899e-01,-6.473572680184306316e-01
-6.773663765589887920e-01,-6.320419828753407465e-01
-6.600293527880092270e-01,-6.175215543211436398e-01
-6.438383389858042261e-01,-6.040670790113936706e-01
-6.286617566219706577e-01,-5.912797451019287109e-01
-6.143890327778668281e-01,-5.793337225914001465e-01
-6.009263919973754087e-01,-5.680204033851623535e-01
-5.881936469268443934e-01,-5.572082272044049933e-01
-5.761217169451418041e-01,-5.473480483850939882e-01
-5.646506857851886219e-01,-5.374979886385993222e-01
-5.537282639126117623e-01,-5.281626582145690918e-01
-5.433085588003381261e-01,-5.192126858640184750e-01
-5.333510821900578902e-01,-5.108266432543143720e-01
-5.238199417408271330e-01,-5.026756318422176406e-01
-5.146831775712613632e-01,-4.949150444151146355e-01
-5.059122137095416472e-01,-4.872159251221698795e-01
-4.974814014481532820e-01,-4.800692361157752885e-01
-4.893676367873566191e-01,-4.730132818222045898e-01
-4.815500380454761920e-01,-4.663258455537125369e-01
-4.740096726664673188e-01,-4.598098523027429607e-01
-4.667293245142680735e-01,-4.534218649487274377e-01
-4.596932946868331205e-01,-4.473494887351989746e-01
-4.528872302391560578e-01,-4.414078411129044865e-01
-4.462979762678329632e-01,-4.356262476833310804e-01
-4.399134476491964318e-01,-4.300836492945151468e-01
-4.337225173902389819e-01,-4.246955031508581335e-01
-4.277149190852608807e-01,-4.193996925969772360e-01
-4.218811614005980593e-01,-4.142514923223865053e-01
-4.162124528573481475e-01,-4.091398871308931651e-01
-4.107006354647693147e-01,-4.041581917423637815e-01
-4.053381259882893328e-01,-3.993562459945678711e-01
-4.001178638261124187e-01,-3.946709313132540919e-01
-3.950332646253117974e-01,-3.901457318642728156e-01
-3.900781788984330478e-01,-3.857353018031827174e-01
-3.852468550099898414e-01,-3.814263147664632703e-01
-3.805339059928647960e-01,-3.772094701145536910e-01
-3.759342797306641226e-01,-3.729849130362725140e-01
-3.714432321061872933e-01,-3.689027719938027250e-01
-3.670563027703362957e-01,-3.649882662910898801e-01
-3.627692932317702623e-01,-3.610525764323671560e-01
-3.585782470067230832e-01,-3.572558760643005371e-01
-3.544794316018296532e-01,-3.535355723119044669e-01
-3.504693221313953111e-01,-3.498779404181310282e-01
-3.465445863951407968e-01,-3.463319594169362858e-01
-3.427020712635873156e-01,-3.427954878594731136e-01
-3.389387902365716410e-01,-3.393822815414803684e-01
-3.352519120561645583e-01,-3.360083915390176257e-01
-3.316387502690300026e-01,-3.326562973293241132e-01
-3.280967536452152333e-01,-3.293650150299072266e-01
-3.246234973707849414e-01,-3.261038476163125588e-01
-3.212166749408320032e-01,-3.229468348685143320e-01
-3.178740906873714356e-01,-3.198312710892335931e-01
-3.145936528836655866e-01,-3.168078958988189697e-01
-3.113733673726497009e-01,-3.138371231558346186e-01
-3.082113316726228791e-01,-3.108888543224933576e-01
-3.051057295181061613e-01,-3.079766035079956055e-01
-3.020548257980815721e-01,-3.051346184822046892e-01
-2.990569618575440458e-01,-3.022997756530575453e-01
-2.961105511316731165e-01,-2.996254341887523154e-01
-2.932140750848918342e-01,-2.969412207603454590e-01
-2.903660794297352465e-01,-2.942852805863644949e-01
-2.875651706028230503e-01,-2.916252382823094069e-01
-2.848100124773327302e-01,-2.890819305772271974e-01
-2.820993232932734185e-01,-2.865284123757247947e-01
-2.794318727885615750e-01,-2.840434592825124005e-01
-2.768064795154027147e-01,-2.815644857463421857e-01
-2.742220083278814613e-01,-2.791054036971744035e-01
-2.716773680278802838e-01,-2.766585905362260456e-01
-2.691715091575547225e-01,-2.742599516271782556e-01
-2.667034219276082085e-01,-2.719421732443591533e-01
-2.642721342715206867e-01,-2.696285247802734375e-01
-2.618767100166836115e-01,-2.673465013504028320e-01
-2.595162471641634383e-01,-2.650928576966311012e-01
-2.571898762694866392e-01,-2.628569044120560028e-01
-2.548967589174295223e-01,-2.606649563417594573e-01
-2.526360862843840538e-01,-2.584966868430679243e-01
-2.504070777823630967e-01,-2.563337146281246537e-01
-2.482089797791662555e-01,-2.542719841003417969e-01
-2.460410643896639160e-01,-2.521620392799377441e-01
-2.439026283335315459e-01,-2.501116991043090820e-01
-2.417929918551123825e-01,-2.480569259122814563e-01
-2.397114977014326576e-01,-2.459958228084065113e-01
-2.376575101546583024e-01,-2.440114021301269531e-01
-2.356304141155769472e-01,-2.420796387054200971e-01
-2.336296142349176819e-01,-2.401580810546875000e-01
-2.316545340895730942e-01,-2.382895946502685547e-01
-2.297046154009602104e-01,-2.364168767769777024e-01
-2.277793172929960253e-01,-2.345573902130126953e-01
-2.258781155872996993e-01,-2.327523224973113147e-01
-2.240005021334197655e-01,-2.309727293891391531e-01
-2.221459841720310469e-01,-2.291867666147872074e-01
-2.203140837291748255e-01,-2.273907025177805685e-01
-2.185043370397684037e-01,-2.256157296794570888e-01
-2.167162939986962966e-01,-2.238819881870942330e-01
-2.149495176379330741e-01,-2.221664190292358398e-01
-2.132035836282325791e-01,-2.204606533050537109e-01
-2.114780798040271359e-01,-2.187878969642862992e-01
-2.097726057102448360e-01,-2.171211139456535877e-01
-2.080867721698647921e-01,-2.154998452351404858e-01
-2.064202008710732672e-01,-2.138670030746423756e-01
-2.047725239729840940e-01,-2.122527557897861128e-01
-2.031433837289232658e-01,-2.106676083531705546e-01
-2.015324321263606278e-01,-2.091115713119506836e-01
-1.999393305426153400e-01,-2.075446844100952148e-01
-1.983637494155196523e-01,-2.059990763664245605e-01
-1.968053679282655288e-01,-2.044640375418740885e-01
-1.952638737077234676e-01,-2.029623985290527344e-01
-1.937389625355391276e-01,-2.014655442209242753e-01
-1.922303380713788201e-01,-1.999955177307128906e-01
-1.907377115877089413e-01,-1.985143927482541371e-01
-1.892608017155485434e-01,-1.970390975475311279e-01
-1.877993342006533950e-01,-1.956041182483758412e-01
-1.863530416696299319e-01,-1.941832304000854492e-01
-1.849216634054893504e-01,-1.927906139178562350e-01
-1.835049451322056657e-01,-1.913983786652039276e-01
-1.821026388078409997e-01,-1.899849735923835881e-01
-1.807145024258335897e-01,-1.885998381568416704e-01
-1.793402998240744839e-01,-1.872480359521446758e-01
-1.779798005014055218e-01,-1.858793202851055648e-01
-1.766327794411972352e-01,-1.845394556750903359e-01
-1.752990169416901445e-01,-1.832115391621725320e-01
-1.739782984527820930e-01,-1.818925142288208008e-01
-1.726704144189794565e-01,-1.805762836599651977e-01
-1.713751601282317016e-01,-1.793239368153786151e-01
-1.700923355663983005e-01,-1.780617237091064453e-01
-1.688217452770765792e-01,-1.768045276716687930e-01
-1.675631982265902431e-01,-1.755494177341461182e-01
-1.663165076738796488e-01,-1.742919683456420898e-01
-1.650814910451113560e-01,-1.730551612478598289e-01
-1.638579698127780038e-01,-1.718326807022094727e-01
-1.626457693791270032e-01,-1.706011891365051270e-01
-1.614447189637021607e-01,-1.694065332412719727e-01
-1.602546514948594292e-01,-1.682128670874304954e-01
-1.590754035050636339e-01,-1.670228242874145508e-01
-1.579068150298230666e-01,-1.658310344403593484e-01
-1.567487295101127054e-01,-1.646462772701604016e-01
-1.556009936981358754e-01,-1.634646908880715288e-01
-1.544634575662992559e-01,-1.623306943250975853e-01
-1.533359742192584307e-01,-1.612092505704210144e-01
-1.522183998089278179e-01,-1.600896430803183113e-01
-1.511105934523205296e-01,-1.589776804243719921e-01
-1.500124171521137750e-01,-1.578367665902276618e-01
-1.489237357198387179e-01,-1.567449127738780867e-01
-1.478444167015769140e-01,-1.556489467620849609e-01
-1.467743303060827786e-01,-1.545919328749003063e-01
-1.457133493352266440e-01,-1.535111513909875602e-01
-1.446613491166740539e-01,-1.524534225463867188e-01
-1.436182074387153951e-01,-1.514031808521297540e-01
-1.425838044871682031e-01,-1.503496403987713559e-01
-1.415580227842655747e-01,-1.493345149122459192e-01
-1.405407471294659594e-01,-1.482927799224853516e-01
-1.395318645421057824e-01,-1.472727060317993164e-01
-1.385312642058271204e-01,-1.462506311493477762e-01
-1.375388374147281378e-01,-1.452435255050659180e-01
-1.365544775211500195e-01,-1.442661319110746243e-01
-1.355780798850592939e-01,-1.432757377624511719e-01
-1.346095418249667608e-01,-1.423081014070453065e-01
-1.336487625703145776e-01,-1.413210677551707262e-01
-1.326956432152980314e-01,-1.403437852859497070e-01
-1.317500866740508592e-01,-1.394048552076384007e-01
-1.308119976371685533e-01,-1.384399533271789551e-01
-1.298812825294985984e-01,-1.374960868924242074e-01
-1.289578494691746846e-01,-1.365555524826049805e-01
-1.280416082278374723e-01,-1.356279253959655762e-01
-1.271324701920045486e-01,-1.346778466238516547e-01
-1.262303483255641512e-01,-1.337448358535766602e-01
-1.253351571333224113e-01,-1.328212022781372070e-01
-1.244468126256018242e-01,-1.318975975503931530e-01
-1.235652322838411143e-01,-1.309965383988611065e-01
-1.226903350271537491e-01,-1.301022768020629883e-01
-1.218220411798342923e-01,-1.292068733109391077e-01
-1.209602724397658008e-01,-1.283282041549682617e-01
-1.201049518476937361e-01,-1.274616718292236328e-01
-1.192560037573592996e-01,-1.265753042530866346e-01
-1.184133538064425090e-01,-1.257063150405883789e-01
-1.175769288883075775e-01,-1.248366613168516437e-01
-1.167466571244980267e-01,-1.239935885380222813e-01
-1.159224678379907475e-01,-1.231374740600585938e-01
-1.151042915271603823e-01,-1.222984790802001953e-01
-1.142920598404366800e-01,-1.214677323211547644e-01
-1.134857055516398372e-01,-1.206406354904174805e-01
-1.126851625359707593e-01,-1.198313546431326315e-01
-1.118903657466229912e-01,-1.189825755653089179e-01
-1.111012511920110857e-01,-1.181534528732299805e-01
-1.103177559136035990e-01,-1.173615455627441406e-01
-1.095398179643101294e-01,-1.165606975555419922e-01
-1.087673763874378308e-01,-1.157602420641680313e-01
-1.080003711961911583e-01,-1.149498260206170963e-01
-1.072387433536840101e-01,-1.141668028719316774e-01
-1.064824347534688159e-01,-1.133977174758911133e-01
-1.057313882005542494e-01,-1.126103513472319073e-01
-1.049855473929013905e-01,-1.118461489677429199e-01
-1.042448569033825739e-01,-1.110732829248605447e-01
-1.035092621621927916e-01,-1.103142499923706055e-01
-1.027787094396930279e-01,-1.095393896102905273e-01
-1.020531458296809746e-01,-1.087886154830641772e-01
-1.013325192330717384e-01,-1.080603909892245418e-01
-1.006167783419768119e-01,-1.073138862848281860e-01
-9.990587262417276182e-02,-1.065732850863772563e-01
-9.919975230794439436e-02,-1.058359146118164062e-01
-9.849836836729465583e-02,-1.051051616668701172e-01
-9.780167250751005403e-02,-1.044033162899934697e-01
-9.710961715106944392e-02,-1.036741729262655454e-01
-9.642215542389168115e-02,-1.029497360801321926e-01
-9.573924114190440759e-02,-1.022512763738632202e-01
-9.506082879793412155e-02,-1.015406250953674316e-01
-9.438687354890107351e-02,-1.008457541465759277e-01
-9.371733120331526834e-02,-1.001517772674560547e-01
-9.305215820906256874e-02,-9.947121143341064453e-02
-9.239131164147389164e-02,-9.878659248352050781e-02
-9.173474919167096120e-02,-9.809792041778564453e-02
-9.108242915517789084e-02,-9.740269184112548828e-02
-9.043431042079450033e-02,-9.674204891926142802e-02
-8.979035245972308288e-02,-9.606382646360334121e-02
-8.915051531494090631e-02,-9.538661734955242166e-02
-8.851475959081417377e-02,-9.471499919891357422e-02
-8.788304644294352153e-02,-9.406135055396033784e-02
-8.725533756823902753e-02,-9.340494838324406301e-02
-8.663159519521504426e-02,-9.276341483280378664e-02
-8.601178207450119184e-02,-9.211831900987661748e-02
-8.539586146956347490e-02,-9.147070824682329571e-02
-8.478379714762865338e-02,-9.081697463989257812e-02
-8.417555337080906419e-02,-9.017610549926757812e-02
-8.357109488742030246e-02,-8.955495378395969541e-02
-8.297038692348826516e-02,-8.892290402461300314e-02
-8.237339517444036696e-02,-8.831334114074707031e-02
-8.178008579697515490e-02,-8.769861689439661934e-02
-8.119042540110826822e-02,-8.709704875946044922e-02
-8.060438104238717982e-02,-8.646810054779052734e-02
-8.002192021427256829e-02,-8.586109996632604324e-02
-7.944301084068204621e-02,-8.525148779153823853e-02
-7.886762126869070744e-02,-8.465610444545745850e-02
-7.829572026138600926e-02,-8.406698703765869141e-02
-7.772727699087308983e-02,-8.346927165985107422e-02
-7.716226103142553860e-02,-8.286714553833007812e-02
-7.660064235277926070e-02,-8.227614747272748996e-02
-7.604239131356586856e-02,-8.167776465415954590e-02
-7.548747865488140973e-02,-8.110205412984999862e-02
-7.493587549398782188e-02,-8.050642438956359670e-02
-7.438755331814354832e-02,-7.991850376129150391e-02
-7.384248397856035817e-02,-7.936018705368041992e-02
-7.330063968448324863e-02,-7.878160476684570312e-02
-7.276199299739091741e-02,-7.821842485869140438e-02
-7.222651682531272543e-02,-7.764426632686449725e-02
-7.169418441726096991e-02,-7.709298365646177764e-02
-7.116496935777467947e-02,-7.654047757387161255e-02
-7.063884556157212780e-02,-7.598443042050673224e-02
-7.011578726831105279e-02,-7.544643784667220965e-02
-6.959576903745193222e-02,-7.489061355590820312e-02
-6.907876574322360796e-02,-7.433187961578369141e-02
-6.856475256968755372e-02,-7.378109657728815218e-02
-6.805370500590036953e-02,-7.324131248039648934e-02
-6.754559884116981272e-02,-7.271444797515869141e-02
-6.704041016040429568e-02,-7.218325138092041016e-02
-6.653811533955254764e-02,-7.165143126780622318e-02
-6.603869104113187227e-02,-7.112216949462890625e-02
-6.554211420984301650e-02,-7.059275358915328979e-02
-6.504836206826909717e-02,-7.003855705261230469e-02
-6.455741211265771107e-02,-6.954073905944824219e-02
-6.406924210878348069e-02,-6.900588965213169668e-02
-6.358383008788971724e-02,-6.849884986877441406e-02
-6.310115434270700818e-02,-6.796370353605668546e-02
-6.262119342354802165e-02,-6.746321916580200195e-02
-6.214392613447519698e-02,-6.695781973627956685e-02
-6.166933152954161279e-02,-6.646254315032643079e-02
-6.119738890910197265e-02,-6.596219539642333984e-02
-6.072807781619270207e-02,-6.546071988863312596e-02
-6.026137803298010215e-02,-6.497025489807128906e-02
-5.979726957727411751e-02,-6.446731090545654297e-02
-5.933573269910751707e-02,-6.397294998168945312e-02
-5.887674787737740001e-02,-6.348065334084201927e-02
-5.842029581655055342e-02,-6.300616264343261719e-02
-5.796635744342720081e-02,-6.250533461570739746e-02
-5.751491390396587522e-02,-6.202733516693115234e-02
-5.706594656016621137e-02,-6.155967712402343750e-02
-5.661943698700783872e-02,-6.107497215270996094e-02
-5.617536696944629843e-02,-6.059563159942626953e-02
-5.573371849946233414e-02,-6.012356281280517578e-02
-5.529447377316586837e-02,-5.966162681579589844e-02
-5.485761518795128494e-02,-5.919954077349071780e-02
-5.442312533970489891e-02,-5.873239040374755859e-02
-5.399098702006235873e-02,-5.827668816955056119e-02
-5.356118321371498153e-02,-5.782818794250488281e-02
-5.313369709576497985e-02,-5.736947059631347656e-02
-5.270851202912747724e-02,-5.691027641296386719e-02
-5.228561156197947257e-02,-5.646418166590244647e-02
-5.186497942525327559e-02,-5.602264404296875000e-02
-5.144659953017555881e-02,-5.557474642022490474e-02
-5.103045596584925014e-02,-5.513942241668701172e-02
-5.061653299687855767e-02,-5.470657348632812500e-02
-5.020481506103624536e-02,-5.427175760269165039e-02
-4.979528676697116824e-02,-5.382537841796875000e-02
-4.938793289195739233e-02,-5.338872645471692824e-02
-4.898273837968180472e-02,-5.296067321921106574e-02
-4.857968833807121967e-02,-5.252111703157424927e-02
-4.817876803715734346e-02,-5.210757255554199219e-02
-4.777996290697900106e-02,-5.167460441589355469e-02
-4.738325853552145112e-02,-5.125772953033447266e-02
-4.698864066669111023e-02,-5.083763599395751953e-02
-4.659609519832617203e-02,-5.042028427124023438e-02
-4.620560818024153915e-02,-5.001592636108398438e-02
-4.581716581230784596e-02,-4.960608482360839844e-02
-4.543075444256412104e-02,-4.920507118747302622e-02
-4.504636056536290983e-02,-4.879391782276645828e-02
-4.466397081954814191e-02,-4.837733775347453913e-02
-4.428357198666398042e-02,-4.796697160861229658e-02
-4.390515098919536147e-02,-4.756876453757286072e-02
-4.352869488883893967e-02,-4.716050624847412109e-02
-4.315419088480388493e-02,-4.675025726939893711e-02
-4.278162631214219025e-02,-4.636454582214355469e-02
-4.241098864010828945e-02,-4.596662521362304688e-02
-4.204226547054697866e-02,-4.556965912366903182e-02
-4.167544453630928764e-02,-4.517173999780693672e-02
-4.131051369969594711e-02,-4.477870464324951172e-02
-4.094746095092824389e-02,-4.439789056777954102e-02
-4.058627440664515362e-02,-4.400658607482910156e-02
-4.022694230842712576e-02,-4.361617565155029297e-02
-3.986945302134507763e-02,-4.322531453899725040e-02
-3.951379503253562436e-02,-4.284422993660050305e-02
-3.915995694980049791e-02,-4.247364025037243807e-02
-3.880792750023129983e-02,-4.209876060485839844e-02
-3.845769552885804771e-02,-4.172265529632568359e-02
-3.810924999732174384e-02,-4.134533992848254957e-02
-3.776257998257066817e-02,-4.097390174865722656e-02
-3.741767467557936128e-02,-4.061006305140796302e-02
-3.707452338009119275e-02,-4.024857148692304043e-02
-3.673311551138289111e-02,-3.987705552870332570e-02
-3.639344059505152107e-02,-3.949737548828125000e-02
-3.605548826582338079e-02,-3.913448793632773315e-02
-3.571924826638432637e-02,-3.877792899031710233e-02
-3.538471044623203721e-02,-3.843167424201965332e-02
-3.505186476054842487e-02,-3.807070410705076791e-02
-3.472070126909369836e-02,-3.772628307342529297e-02
-3.439121013512060065e-02,-3.737541797372354729e-02
-3.406338162430880279e-02,-3.702657376085097263e-02
-3.373720610371972600e-02,-3.667974472045898438e-02
-3.341267404077096631e-02,-3.632528793972896602e-02
-3.308977600223047405e-02,-3.597114077798163612e-02
-3.276850265322982930e-02,-3.562997281551361084e-02
-3.244884475629737641e-02,-3.528118133544921875e-02
-3.213079317040953148e-02,-3.494077920913696289e-02
-3.181433885006185180e-02,-3.460168838500976562e-02
-3.149947284435791056e-02,-3.424988718362204088e-02
-3.118618629611730891e-02,-3.392238914966583252e-02
-3.087447044100172927e-02,-3.358322381973266602e-02
-3.056431660665934538e-02,-3.325355052947998047e-02
-3.025571621188724233e-02,-3.291237354278564453e-02
-2.994866076581173889e-02,-3.257775306701660156e-02
-2.964314186708666768e-02,-3.225374221801757812e-02
-2.933915120310941552e-02,-3.192389011383056641e-02
-2.903668054925447051e-02,-3.158945169176835543e-02
-2.873572176812453499e-02,-3.124906122684478760e-02
-2.843626680881938817e-02,-3.092257184786620372e-02
-2.813830770622168312e-02,-3.059577941894531250e-02
-2.784183658030072589e-02,-3.026825189590454102e-02
-2.754684563543299824e-02,-2.994692325592041016e-02
-2.725332715974044737e-02,-2.962374687194824219e-02
-2.696127352444572037e-02,-2.930235862731933594e-02
-2.667067718324486053e-02,-2.899159491062164307e-02
-2.638153067169740629e-02,-2.867108036626950240e-02
-2.609382660663331008e-02,-2.834637463092803955e-02
-2.580755768557783242e-02,-2.803945541381835938e-02
-2.552271668619332870e-02,-2.771973609924316406e-02
-2.523929646573864691e-02,-2.741312980651855469e-02
-2.495728996054618135e-02,-2.711164951324462891e-02
-2.467669018551619034e-02,-2.679133415222167969e-02
-2.439749023362911690e-02,-2.648772429954548979e-02
-2.411968327547564517e-02,-2.617743611335754395e-02
-2.384326255880462112e-02,-2.586317062377929688e-02
-2.356822140808924673e-02,-2.556288242340087891e-02
-2.329455322411139520e-02,-2.526128292083740234e-02
-2.302225148356451881e-02,-2.496910095214843750e-02
-2.275130973867522943e-02,-2.467644214630126953e-02
-2.248172161684375628e-02,-2.437698841094970703e-02
-2.221348082030355151e-02,-2.408537268638610840e-02
-2.194658112580037679e-02,-2.380127888005084680e-02
-2.168101638429117267e-02,-2.351435755227557212e-02
-2.141678052066295704e-02,-2.322888374328613281e-02
-2.115386753347204760e-02,-2.292969822883605957e-02
-2.089227149470427453e-02,-2.263373136520385742e-02
-2.063198654955616940e-02,-2.233666181564331055e-02
-2.037300691623794915e-02,-2.205097675323486328e-02
-2.011532688579863518e-02,-2.177059650421142578e-02
-1.985894082197366822e-02,-2.149373292922973633e-02
-1.960384316105562991e-02,-2.121651172637939453e-02
-1.935002841178896579e-02,-2.093029022216796875e-02
-1.909749115528881422e-02,-2.065718173980712891e-02
-1.884622604498497472e-02,-2.038622971948567120e-02
-1.859622780659148794e-02,-2.011720538736017083e-02
-1.834749123810293717e-02,-1.984083652496337891e-02
-1.810001120981779427e-02,-1.955727725415645768e-02
-1.785378266439018730e-02,-1.928389072418212891e-02
-1.760880061691050616e-02,-1.900776116936309101e-02
-1.736506015501642838e-02,-1.873572504556231255e-02
-1.712255643903467378e-02,-1.846244931221008301e-02
-1.688128470215553151e-02,-1.818656921386718750e-02
-1.664124025064048565e-02,-1.791405677795410156e-02
-1.640241846406488221e-02,-1.763659715652465820e-02
-1.616481479559656390e-02,-1.736732183753383896e-02
-1.592842477231236342e-02,-1.712441444396972656e-02
-1.569324399555371841e-02,-1.684698125383060630e-02
-1.545926814132316668e-02,-1.657393574714660645e-02
-1.522649296072368930e-02,-1.631009578704833984e-02
-1.499491428044267410e-02,-1.604354381561279297e-02
-1.476452800328260581e-02,-1.578505337238311768e-02
-1.453533010874090946e-02,-1.552787423133850098e-02
-1.430731665364079301e-02,-1.527309417724609375e-02
-1.408048377281655682e-02,-1.501750946044921875e-02
-1.385482767985513237e-02,-1.476132869720458984e-02
-1.363034466789755407e-02,-1.450872421264648438e-02
-1.340703111050316546e-02,-1.425546407699584961e-02
-1.318488346258017002e-02,-1.400494575500488281e-02
-1.296389826138598378e-02,-1.373880099247959397e-02
-1.274407212760175941e-02,-1.347959041595458984e-02
-1.252540176648495561e-02,-1.322008621943271400e-02
-1.230788396910480545e-02,-1.296794414520263672e-02
-1.209151561366573688e-02,-1.271921396255493164e-02
-1.187629366692388548e-02,-1.246833801269531250e-02
-1.166221518570302075e-02,-1.222002506256103516e-02
-1.144927731851578222e-02,-1.197447227882841858e-02
-1.123747730729724933e-02,-1.172924041748046875e-02
-1.102681248925866005e-02,-1.148951053619384766e-02
-1.081728029886890215e-02,-1.124775409698486328e-02
-1.060887826997299575e-02,-1.099348068237304688e-02
-1.040160403805719287e-02,-1.074999570846557617e-02
-1.019545534267114924e-02,-1.050531864166259766e-02
-9.990430030018612392e-03,-1.027464866638183594e-02
-9.786526055729674600e-03,-1.003026962280273438e-02
-9.583741487827835207e-03,-9.793698719075316639e-03
-9.382074509907462403e-03,-9.557843208312988281e-03
-9.181523424538319891e-03,-9.315728547575535812e-03
-8.982086656915185680e-03,-9.082436561584472656e-03
-8.783762758773471652e-03,-8.852472892395102377e-03
-8.586550412592484569e-03,-8.612036705017089844e-03
-8.390448436111776903e-03,-8.384019136428833008e-03
-8.195455787187585009e-03,-8.142618418813890591e-03
-8.001571569020184127e-03,-7.907794814210333811e-03
-7.808795035786096628e-03,-7.672425437796989711e-03
-7.617125598712907140e-03,-7.450222969055175781e-03
-7.426562832639290249e-03,-7.215745007997771687e-03
-7.237106483107593087e-03,-6.989419460296630859e-03
-7.048756474042436153e-03,-6.761550903320312500e-03
-6.861512916075322537e-03,-6.535530090332031250e-03
-6.675376115583064179e-03,-6.297230720520019531e-03
-6.490346584516876009e-03,-6.076812744140625000e-03
-6.306425051109080561e-03,-5.855321884155273438e-03
-6.123612471556906869e-03,-5.622744560241699219e-03
-5.941910042796295054e-03,-5.390167236328125000e-03
-5.761319216495836004e-03,-5.154371261596679688e-03
-5.581841714419911830e-03,-4.931176087639155270e-03
-5.403479545333178882e-03,-4.708170890808105469e-03
-5.226235023646062620e-03,-4.485011100769042969e-03
-5.050110790032930584e-03,-4.257917404174804688e-03
-4.875109834294083337e-03,-4.030227661132812500e-03
-4.701235520779121872e-03,-3.816843032836914062e-03
-4.528491616746550472e-03,-3.582987735221698777e-03
-4.356882324103220246e-03,-3.352433443069458008e-03
-4.186412315052358800e-03,-3.140687942504882812e-03
-4.017086772283566531e-03,-2.926870193090125305e-03
-3.848911434468073930e-03,-2.716183662414550781e-03
-3.681892647985825565e-03,-2.496923901536107770e-03
-3.516037426016080554e-03,-2.280712127685546875e-03
-3.351353516385509063e-03,-2.064347267150878906e-03
-3.187849479904089102e-03,-1.854181289672851562e-03
-3.025534781356060011e-03,-1.638531684875488281e-03
-2.864419895887393777e-03,-1.428544521331787109e-03
-2.704516434293110713e-03,-1.223444938659667969e-03
-2.545837291735062770e-03,-1.015186309814453125e-03
-2.388396825822673361e-03,-8.064085656817043812e-04
-2.232211071936226077e-03,-6.110668182373046875e-04
-2.077298006421807956e-03,-4.314184188842773438e-04
-1.923677872250258939e-03,-3.031350269511318141e-04
-1.771373587570609703e-03,-2.329349517822265625e-04
-1.620411266409392146e-03,-1.542568206787109375e-04
-1.470820894482492052e-03,-1.018047332763671875e-04
-1.322637225129528072e-03,-8.249282836914062500e-05
-1.175900997209463564e-03,-6.270408630371093750e-05
-1.030660641213187881e-03,-4.339218139648437500e-05
-8.869747589310314180e-04,-3.194808959960937500e-05
-7.449158976841728378e-04,-1.502037048339843750e-05
-6.045766486844891601e-04,-1.025199890136718750e-05
-4.660803292333713156e-04,-7.152557373046875000e-06
-3.296019993826715660e-04,-5.006790161132812500e-06
-1.954182393816045638e-04,-2.861022949218750000e-06
-6.407811709926969877e-05,-1.668930053710937500e-06
6.407811709925534665e-05,-9.536743164062500000e-07
1.954182393815897373e-04,-7.152557373046875000e-07
3.296019993826566040e-04,-2.384185791015625000e-07
4.660803292333559199e-04,0.000000000000000000e+00
6.045766486844812455e-04,4.768371582031250000e-07
7.449158976841654652e-04,1.192092895507812500e-06
8.869747589310233949e-04,1.907348632812500000e-06
1.030660641213180509e-03,3.099441528320312500e-06
1.175900997209446868e-03,4.529953002929687500e-06
1.322637225129511592e-03,5.960464477539062500e-06
1.470820894482475355e-03,9.059906005859375000e-06
1.620411266409376317e-03,1.335144042968750000e-05
1.771373587570593006e-03,3.075599670410156250e-05
1.923677872250251133e-03,4.339218139648437500e-05
2.077298006421798848e-03,8.480076764799671096e-05
2.232211071936216970e-03,1.146793365478515625e-04
2.388396825822664687e-03,1.533031463623046875e-04
2.545837291735036315e-03,2.032106106464315332e-04
2.704516434293094667e-03,2.932548522949218750e-04
2.864419895887374262e-03,3.695487976074218750e-04
3.025534781356040495e-03,4.410743713378906250e-04
3.187849479904070020e-03,6.284713745117187500e-04
3.351353516385502124e-03,8.196830749511718750e-04
3.516037426016071880e-03,1.023054122924804688e-03
3.681892647985817758e-03,1.213312149047851562e-03
3.848911434468066124e-03,1.406908035278320312e-03
4.017086772283537909e-03,1.602888107299804688e-03
4.186412315052340585e-03,1.803248195915485574e-03
4.356882324103202898e-03,2.002239227294921875e-03
4.528491616746532257e-03,2.221107482910156250e-03
4.701235520779102790e-03,2.445042133331298828e-03
4.875109834294067725e-03,2.656936645507812500e-03
5.050110790032921043e-03,2.866864204406738281e-03
5.226235023646051345e-03,3.058433532714843750e-03
5.403479545333166739e-03,3.267168998718261719e-03
5.581841714419904024e-03,3.467440605163574219e-03
5.761319216495817790e-03,3.687317915506915789e-03
5.941910042796272502e-03,3.899574279785156250e-03
6.123612471556886920e-03,4.129648208618164062e-03
6.306425051109061479e-03,4.357248544692993164e-03
6.490346584516856060e-03,4.566669464111328125e-03
6.675376115583051169e-03,4.789413778751028250e-03
6.861512916075314730e-03,5.016379021070938027e-03
7.048756474042429214e-03,5.236499499272351255e-03
7.237106483107582679e-03,5.463956177115342205e-03
7.426562832639261626e-03,5.692231750583753858e-03
7.617125598712887191e-03,5.922675132751464844e-03
7.808795035786076678e-03,6.141215562820434570e-03
8.001571569020159841e-03,6.365299224853515625e-03
8.195455787187564192e-03,6.600856781005859375e-03
8.390448436111766495e-03,6.834268569946289062e-03
8.586550412592475895e-03,7.072687149047851562e-03
8.783762758773456039e-03,7.306544609401443256e-03
8.982086656915170067e-03,7.530566605481237019e-03
9.181523424538279993e-03,7.759653031826019287e-03
9.382074509907439852e-03,7.986692773799319855e-03
9.583741487827797043e-03,8.221506797992939042e-03
9.786526055729646845e-03,8.452654466614778483e-03
9.990430030018586371e-03,8.684396743774414062e-03
1.019545534267111801e-02,8.927702903747558594e-03
1.040160403805718940e-02,9.168148040771484375e-03
1.060887826997298188e-02,9.423613548278808594e-03
1.081728029886889347e-02,9.659889373216157260e-03
1.102681248925866005e-02,9.891271591186523438e-03
1.123747730729723719e-02,1.012969017028808594e-02
1.144927731851574752e-02,1.036406022173030905e-02
1.166221518570299993e-02,1.060128211975097656e-02
1.187629366692385599e-02,1.084905862808227539e-02
1.209151561366570912e-02,1.107901334762573242e-02
1.230788396910480025e-02,1.131910921724242625e-02
1.252540176648494520e-02,1.156902313232421875e-02
1.274407212760175247e-02,1.181731014936659996e-02
1.296389826138597337e-02,1.207174523337373184e-02
1.318488346258013186e-02,1.231312751770019531e-02
1.340703111050313770e-02,1.256735064126596191e-02
1.363034466789752978e-02,1.281666755676269531e-02
1.385482767985510288e-02,1.306962966918945312e-02
1.408048377281652733e-02,1.331622497336171218e-02
1.430731665364076872e-02,1.356527209281921387e-02
1.453533010874088864e-02,1.381088497044452579e-02
1.476452800328260061e-02,1.406705379486083984e-02
1.499491428044264982e-02,1.430863142013549805e-02
1.522649296072364419e-02,1.456189155578613281e-02
1.545926814132312505e-02,1.481378078460693359e-02
1.569324399555368718e-02,1.507318019866943359e-02
1.592842477231234261e-02,1.533663272857666016e-02
1.616481479559653614e-02,1.559031009674072266e-02
1.640241846406485446e-02,1.584949530101767423e-02
1.664124025064047524e-02,1.611053943634033203e-02
1.688128470215552110e-02,1.637556747094304210e-02
1.712255643903464949e-02,1.663792133331298828e-02
1.736506015501640063e-02,1.690828800201416016e-02
1.760880061691048881e-02,1.717019081115722656e-02
1.785378266439015954e-02,1.742935180664062500e-02
1.810001120981776651e-02,1.770212247564995067e-02
1.834749123810289900e-02,1.796352863311767578e-02
1.859622780659146365e-02,1.823939979374716858e-02
1.884622604498495044e-02,1.850700378417968750e-02
1.909749115528880728e-02,1.878201961517333984e-02
1.935002841178894845e-02,1.905193188646309155e-02
1.960384316105561256e-02,1.933386238129658485e-02
1.985894082197362312e-02,1.960781216621398926e-02
2.011532688579861783e-02,1.988041400909423828e-02
2.037300691623791793e-02,2.015995979309082031e-02
2.063198654955612429e-02,2.043461799621582031e-02
2.089227149470424677e-02,2.071506643259504732e-02
2.115386753347204760e-02,2.100813388824462891e-02
2.141678052066293969e-02,2.130061388015747070e-02
2.168101638429117267e-02,2.157931992480255357e-02
2.194658112580037679e-02,2.187192440032958984e-02
2.221348082030349599e-02,2.215945720672607422e-02
2.248172161684372852e-02,2.244150638580322266e-02
2.275130973867519821e-02,2.272181578718865391e-02
2.302225148356449452e-02,2.301838994026184082e-02
2.329455322411136398e-02,2.331042289733886719e-02
2.356822140808923285e-02,2.360338180272814057e-02
2.384326255880462112e-02,2.389684788457657749e-02
2.411968327547562435e-02,2.418789267539978027e-02
2.439749023362910649e-02,2.448582649230957031e-02
2.467669018551616258e-02,2.479178341062726609e-02
2.495728996054615359e-02,2.509650588035583496e-02
2.523929646573861568e-02,2.538812160491943359e-02
2.552271668619328360e-02,2.568727731704711914e-02
2.580755768557778732e-02,2.599024772644042969e-02
2.609382660663327885e-02,2.629351615905761719e-02
2.638153067169737853e-02,2.660828828811645508e-02
2.667067718324484318e-02,2.691048383712768555e-02
2.696127352444568914e-02,2.722448649796668785e-02
2.725332715974044043e-02,2.752590179443359375e-02
2.754684563543297396e-02,2.782791852951049805e-02
2.784183658030069466e-02,2.813377976417541504e-02
2.813830770622165189e-02,2.844699124793537148e-02
2.843626680881932572e-02,2.876126766204833984e-02
2.873572176812451071e-02,2.908075359445794206e-02
2.903668054925444275e-02,2.939283847808837891e-02
2.933915120310940164e-02,2.970850467681884766e-02
2.964314186708663992e-02,3.002309799194335938e-02
2.994866076581172501e-02,3.034059472150885117e-02
3.025571621188721111e-02,3.065919876098632812e-02
3.056431660665932457e-02,3.098429664298291142e-02
3.087447044100170498e-02,3.130972385406494141e-02
3.118618629611727075e-02,3.163072466850280762e-02
3.149947284435788281e-02,3.195953369140625000e-02
3.181433885006182405e-02,3.227972984313964844e-02
3.213079317040953842e-02,3.261855244636535645e-02
3.244884475629734866e-02,3.293991088867187500e-02
3.276850265322981542e-02,3.328478336334228516e-02
3.308977600223041854e-02,3.362858295440673828e-02
3.341267404077093855e-02,3.397625684738159180e-02
3.373720610371969825e-02,3.431890212499133508e-02
3.406338162430876115e-02,3.466480970382690430e-02
3.439121013512057984e-02,3.501397371292114258e-02
3.472070126909366367e-02,3.535401821136474609e-02
3.505186476054839712e-02,3.569078445434570312e-02
3.538471044623200251e-02,3.604388236999511719e-02
3.571924826638432637e-02,3.639626502990722656e-02
3.605548826582337385e-02,3.674340248107910156e-02
3.639344059505148637e-02,3.710365295410156250e-02
3.673311551138287029e-02,3.745048619486085473e-02
3.707452338009115805e-02,3.780782222747802734e-02
3.741767467557932658e-02,3.815579414367675781e-02
3.776257998257061960e-02,3.853070735931396484e-02
3.810924999732174384e-02,3.889797483239987308e-02
3.845769552885803383e-02,3.926054976052796575e-02
3.880792750023127208e-02,3.962898254394531250e-02
3.915995694980047015e-02,4.000121103870041273e-02
3.951379503253555497e-02,4.037907620271052878e-02
3.986945302134502905e-02,4.075431823730468750e-02
4.022694230842709107e-02,4.112124443054199219e-02
4.058627440664513975e-02,4.150473914548322152e-02
4.094746095092819532e-02,4.188202321529388428e-02
4.131051369969591242e-02,4.227748513221740723e-02
4.167544453630926682e-02,4.266417171951553122e-02
4.204226547054696478e-02,4.304921964744712337e-02
4.241098864010828945e-02,4.343846054958423047e-02
4.278162631214214862e-02,4.383051395416259766e-02
4.315419088480383636e-02,4.422491788864135742e-02
4.352869488883892579e-02,4.460692405700683594e-02
4.390515098919534065e-02,4.499280452728271484e-02
4.428357198666394573e-02,4.537227870793915374e-02
4.466397081954810722e-02,4.576865076660852072e-02
4.504636056536288902e-02,4.616856575012207031e-02
4.543075444256408635e-02,4.657083749771118164e-02
4.581716581230781821e-02,4.697084426879882812e-02
4.620560818024151833e-02,4.736745357513427734e-02
4.659609519832609570e-02,4.778255629945238336e-02
4.698864066669108247e-02,4.818929944549155131e-02
4.738325853552139560e-02,4.859232902526855469e-02
4.777996290697895942e-02,4.901069180743589104e-02
4.817876803715727407e-02,4.942238330841064453e-02
4.857968833807118497e-02,4.982692533964161452e-02
4.898273837968177696e-02,5.023803554617056744e-02
4.938793289195735764e-02,5.065679550170898438e-02
4.979528676697114742e-02,5.108390477326563150e-02
5.020481506103613434e-02,5.151860415935516357e-02
5.061653299687851604e-02,5.195353097087518357e-02
5.103045596584920157e-02,5.238175392150878906e-02
5.144659953017554493e-02,5.280916750043247732e-02
5.186497942525324090e-02,5.323934555053710938e-02
5.228561156197945869e-02,5.367368459701538086e-02
5.270851202912747724e-02,5.411217194777850903e-02
5.313369709576493127e-02,5.456048250198364258e-02
5.356118321371492602e-02,5.499854683876037598e-02
5.399098702006231015e-02,5.543885380029678345e-02
5.442312533970486421e-02,5.588424205780029297e-02
5.485761518795121555e-02,5.633687973022460938e-02
5.529447377316581286e-02,5.678586945221161808e-02
5.573371849946233414e-02,5.723881721496582031e-02
5.617536696944626373e-02,5.770301818847656250e-02
5.661943698700781097e-02,5.816555023193359375e-02
5.706594656016617667e-02,5.862718045383401300e-02
5.751491390396589604e-02,5.910313129425048828e-02
5.796635744342715918e-02,5.957651138305664062e-02
5.842029581655051873e-02,6.005005889811834696e-02
5.887674787737738613e-02,6.052690744400024414e-02
5.933573269910744075e-02,6.100690364837646484e-02
5.979726957727406200e-02,6.149087121656204857e-02
6.026137803298003970e-02,6.196568655717132890e-02
6.072807781619266737e-02,6.244053988008074763e-02
6.119738890910195184e-02,6.293332576751708984e-02
6.166933152954164749e-02,6.342150270938873291e-02
6.214392613447515534e-02,6.390707867072754900e-02
6.262119342354792451e-02,6.440389156341552734e-02
6.310115434270699430e-02,6.490433216094970703e-02
6.358383008788967561e-02,6.541562080383300781e-02
6.406924210878346682e-02,6.590887823023738878e-02
6.455741211265769719e-02,6.643098592758178711e-02
6.504836206826908329e-02,6.692820787429809570e-02
6.554211420984294711e-02,6.743653118610382080e-02
6.603869104113191391e-02,6.796431541442871094e-02
6.653811533955251989e-02,6.849884986877441406e-02
6.704041016040425405e-02,6.900775432586669922e-02
6.754559884116974333e-02,6.953287124633789062e-02
6.805370500590030014e-02,7.005865059576754650e-02
6.856475256968749821e-02,7.059633731842041016e-02
6.907876574322351082e-02,7.113014003178103062e-02
6.959576903745189058e-02,7.166929543018341064e-02
7.011578726831102504e-02,7.220721244812011719e-02
7.063884556157208616e-02,7.275354862213134766e-02
7.116496935777458233e-02,7.330231113924300101e-02
7.169418441726095603e-02,7.385833561420440674e-02
7.222651682531266992e-02,7.440666854381561279e-02
7.276199299739086190e-02,7.496440410614013672e-02
7.330063968448313760e-02,7.552037506967479441e-02
7.384248397856028878e-02,7.609708091249701989e-02
7.438755331814350669e-02,7.666683197021484375e-02
7.493587549398780800e-02,7.723149657249450684e-02
7.548747865488139586e-02,7.780566583345849274e-02
7.604239131356588244e-02,7.837626637370802285e-02
7.660064235277921907e-02,7.895603710347509629e-02
7.716226103142546922e-02,7.953678206638797876e-02
7.772727699087307596e-02,8.013939857482910156e-02
7.829572026138593988e-02,8.074104785919189453e-02
7.886762126869063805e-02,8.132362365722656250e-02
7.944301084068196295e-02,8.190643787384033203e-02
8.002192021427254054e-02,8.250164985656738281e-02
8.060438104238709656e-02,8.310888989551779016e-02
8.119042540110825434e-02,8.373301275619066120e-02
8.178008579697512714e-02,8.433612345963087398e-02
8.237339517444028369e-02,8.495185206960320645e-02
8.297038692348823741e-02,8.559486802753202284e-02
8.357109488742027470e-02,8.622492557024222237e-02
8.417555337080899480e-02,8.686685282457347335e-02
8.478379714762857011e-02,8.752644062042236328e-02
8.539586146956341939e-02,8.812761306762695312e-02
8.601178207450116409e-02,8.876704208485747261e-02
8.663159519521503038e-02,8.940546796009257724e-02
8.725533756823899978e-02,9.005081653594970703e-02
8.788304644294345214e-02,9.070151240618051780e-02
8.851475959081409051e-02,9.135299921035766602e-02
8.915051531494090631e-02,9.200924634933471680e-02
8.979035245972297186e-02,9.265706338682089260e-02
9.043431042079443094e-02,9.333915866023977104e-02
9.108242915517775207e-02,9.401183779294575160e-02
9.173474919167089181e-02,9.470161843944435720e-02
9.239131164147386388e-02,9.537875652313232422e-02
9.305215820906251323e-02,9.605800338216319290e-02
9.371733120331525446e-02,9.674179553985595703e-02
9.438687354890090697e-02,9.743750095367431641e-02
9.506082879793403828e-02,9.814779234302439814e-02
9.573924114190432433e-02,9.885024829088062681e-02
9.642215542389158400e-02,9.954333305358886719e-02
9.710961715106948555e-02,1.002361550927162170e-01
9.780167250750999852e-02,1.009602843909651881e-01
9.849836836729462808e-02,1.016821265220642090e-01
9.919975230794428334e-02,1.024092449171770114e-01
9.990587262417276182e-02,1.031273603439331055e-01
1.006167783419767148e-01,1.038677096366882324e-01
1.013325192330716551e-01,1.045850610850879436e-01
1.020531458296808774e-01,1.053761221848821122e-01
1.027787094396928891e-01,1.061568856239318848e-01
1.035092621621927361e-01,1.069180369377136230e-01
1.042448569033825323e-01,1.076767444610595703e-01
1.049855473929012795e-01,1.084558963775634766e-01
1.057313882005541522e-01,1.092197597026824951e-01
1.064824347534687743e-01,1.099862105853579575e-01
1.072387433536839546e-01,1.107744641191850121e-01
1.080003711961910612e-01,1.115543246269226074e-01
1.087673763874378030e-01,1.123367288538645037e-01
1.095398179643096298e-01,1.131399397466996692e-01
1.103177559136039876e-01,1.139587759971618652e-01
1.111012511920106277e-01,1.147567126665032800e-01
1.118903657466219781e-01,1.155921865899762480e-01
1.126851625359706066e-01,1.164265871047973633e-01
1.134857055516397817e-01,1.172417402267456055e-01
1.142920598404356947e-01,1.180890772018125534e-01
1.151042915271602851e-01,1.189379870876655781e-01
1.159224678379910389e-01,1.197840571403503418e-01
1.167466571244977491e-01,1.206341385841369629e-01
1.175769288883076330e-01,1.214976119386550479e-01
1.184133538064423286e-01,1.223379513701880472e-01
1.192560037573585363e-01,1.232065689396709685e-01
1.201049518476930422e-01,1.240882558321156348e-01
1.209602724397657453e-01,1.249683293046903454e-01
1.218220411798346947e-01,1.258453428745269775e-01
1.226903350271526111e-01,1.267230808734893799e-01
1.235652322838400319e-01,1.276202201843261719e-01
1.244468126256015050e-01,1.285364143363958433e-01
1.253351571333221892e-01,1.294488103868249307e-01
1.262303483255640679e-01,1.303862333297729492e-01
1.271324701920050204e-01,1.313025057315826416e-01
1.280416082278364176e-01,1.322080790996551514e-01
1.289578494691751009e-01,1.331426704431085128e-01
1.298812825294988760e-01,1.340929269790649414e-01
1.308119976371688309e-01,1.350541114807128906e-01
1.317500866740507481e-01,1.360331998617810845e-01
1.326956432152970877e-01,1.369979977607727051e-01
1.336487625703144944e-01,1.379766464233398438e-01
1.346095418249664277e-01,1.389786601066589355e-01
1.355780798850589608e-01,1.399688720703125000e-01
1.365544775211500750e-01,1.409614576472422165e-01
1.375388374147283321e-01,1.419723033905029297e-01
1.385312642058270927e-01,1.429939591088124073e-01
1.395318645421057269e-01,1.440201615950129077e-01
1.405407471294659039e-01,1.450582742691040039e-01
1.415580227842658800e-01,1.461041407393026681e-01
1.425838044871678700e-01,1.471530390275032629e-01
1.436182074387149510e-01,1.482266751495574519e-01
1.446613491166739984e-01,1.492726206779479980e-01
1.457133493352268661e-01,1.503453327803402628e-01
1.467743303060820570e-01,1.514147520065307617e-01
1.478444167015762201e-01,1.525053977966308594e-01
1.489237357198379408e-01,1.536116096246118168e-01
1.500124171521136918e-01,1.547135114669799805e-01
1.511105934523200856e-01,1.558338999748229980e-01
1.522183998089280954e-01,1.569506305653063372e-01
1.533359742192585418e-01,1.581077575683593750e-01
1.544634575662990617e-01,1.592602133750915527e-01
1.556009936981363473e-01,1.604302858685855426e-01
1.567487295101125666e-01,1.616162406610659463e-01
1.579068150298228446e-01,1.627932067956773809e-01
1.590754035050633286e-01,1.640035504544232747e-01
1.602546514948590406e-01,1.652225255966186523e-01
1.614447189637019386e-01,1.664388011853884519e-01
1.626457693791269477e-01,1.676514891055498335e-01
1.638579698127783923e-01,1.688783168792724609e-01
1.650814910451115503e-01,1.701344847679138184e-01
1.663165076738805370e-01,1.713920235633850098e-01
1.675631982265898823e-01,1.726387535308578913e-01
1.688217452770767735e-01,1.739282608032226562e-01
1.700923355663979397e-01,1.752227770017332764e-01
1.713751601282319514e-01,1.765401363372802734e-01
1.726704144189790957e-01,1.778551387536285722e-01
1.739782984527821486e-01,1.791968941688537598e-01
1.752990169416901445e-01,1.805136799812316895e-01
1.766327794411972352e-01,1.818762516295241438e-01
1.779798005014050499e-01,1.832348623403440291e-01
1.793402998240741231e-01,1.845905780792236328e-01
1.807145024258337007e-01,1.859705410308547802e-01
1.821026388078408331e-01,1.873862946281107944e-01
1.835049451322053327e-01,1.888063251972198486e-01
1.849216634054887121e-01,1.902165507500599428e-01
1.863530416696293768e-01,1.917158598089601651e-01
1.877993342006533950e-01,1.931418180465698242e-01
1.892608017155480438e-01,1.946259737014770508e-01
1.907377115877086637e-01,1.960975206888742051e-01
1.922303380713787091e-01,1.976064334223582852e-01
1.937389625355389056e-01,1.991281509399414062e-01
1.952638737077230513e-01,2.006732225418090820e-01
1.968053679282655288e-01,2.022171148487780235e-01
1.983637494155193470e-01,2.037873864173889160e-01
1.999393305426152845e-01,2.053830457401950582e-01
2.015324321263602947e-01,2.069798707962036133e-01
2.031433837289233491e-01,2.085806131362915039e-01
2.047725239729838720e-01,2.102491855621337891e-01
2.064202008710730729e-01,2.119322254358883550e-01
2.080867721698644590e-01,2.136288796011756586e-01
2.097726057102450303e-01,2.152669948411065626e-01
2.114780798040269416e-01,2.169848607646134298e-01
2.132035836282323849e-01,2.187070846557617188e-01
2.149495176379330741e-01,2.204568278503145073e-01
2.167162939986969350e-01,2.222223281860351562e-01
2.185043370397682094e-01,2.240102887153625488e-01
2.203140837291742427e-01,2.258336503823128449e-01
2.221459841720309081e-01,2.276825904846191406e-01
2.240005021334201540e-01,2.295475582938064640e-01
2.258781155872995605e-01,2.314280867576599121e-01
2.277793172929959697e-01,2.333387734743222475e-01
2.297046154009601548e-01,2.352349758148193359e-01
2.316545340895728444e-01,2.372003277441195879e-01
2.336296142349173210e-01,2.391865270094832852e-01
2.356304141155772247e-01,2.411565946073864486e-01
2.376575101546584412e-01,2.431727647781372070e-01
2.397114977014324910e-01,2.452119439840316772e-01
2.417929918551123825e-01,2.472622469858134497e-01
2.439026283335308798e-01,2.493238513444643312e-01
2.460410643896634164e-01,2.514909553993218694e-01
2.482089797791651453e-01,2.535836910223001617e-01
2.504070777823622085e-01,2.557755669823204014e-01
2.526360862843839983e-01,2.579790353775024414e-01
2.548967589174290782e-01,2.602500704703583079e-01
2.571898762694866392e-01,2.624812126159667969e-01
2.595162471641633273e-01,2.647750417480957963e-01
2.618767100166828898e-01,2.670734434633850185e-01
2.642721342715209087e-01,2.693964242935180664e-01
2.667034219276084861e-01,2.717295038718005595e-01
2.691715091575551111e-01,2.741175267222730749e-01
2.716773680278798953e-01,2.765646139691190775e-01
2.742220083278810172e-01,2.790260314941406250e-01
2.768064795154023261e-01,2.815370014837924595e-01
2.794318727885611309e-01,2.841062545776367188e-01
2.820993232932734185e-01,2.867397919789458349e-01
2.848100124773322861e-01,2.893246412277221680e-01
2.875651706028230503e-01,2.920487201846286851e-01
2.903660794297353021e-01,2.947689664166971424e-01
2.932140750848916677e-01,2.975250482559204102e-01
2.961105511316733940e-01,3.003737926483154297e-01
2.990569618575438238e-01,3.031636433558609900e-01
3.020548257980811835e-01,3.060271541933945461e-01
3.051057295181058837e-01,3.090721959973496968e-01
3.082113316726221020e-01,3.120494484901428223e-01
3.113733673726493123e-01,3.151260912418365479e-01
3.145936528836653090e-01,3.182739447187068471e-01
3.178740906873717131e-01,3.213867735039369622e-01
3.212166749408323363e-01,3.245830135004184047e-01
3.246234973707848304e-01,3.278585276744511168e-01
3.280967536452146227e-01,3.311547040939331055e-01
3.316387502690296141e-01,3.345913887023925781e-01
3.352519120561642252e-01,3.380696210775471222e-01
3.389387902365714744e-01,3.415698766887400595e-01
3.427020712635867605e-01,3.452149927616119385e-01
3.465445863951404082e-01,3.488430016689954005e-01
3.504693221313955886e-01,3.525910973548889160e-01
3.544794316018293201e-01,3.563426379386612775e-01
3.585782470067233607e-01,3.602365255355834961e-01
3.627692932317695962e-01,3.642317382065052289e-01
3.670563027703356851e-01,3.682988320504527735e-01
3.714432321061861275e-01,3.724844719136923832e-01
3.759342797306635675e-01,3.767143144622018269e-01
3.805339059928644074e-01,3.810699711392504518e-01
3.852468550099892863e-01,3.856327284981577730e-01
3.900781788984325482e-01,3.902112251735003201e-01
3.950332646253119084e-01,3.949849605560302734e-01
4.001178638261121412e-01,3.997557458159209931e-01
4.053381259882889998e-01,4.045910093429934684e-01
4.107006354647685931e-01,4.096943425911522829e-01
4.162124528573475368e-01,4.149768143027191547e-01
4.218811614005976707e-01,4.203517791834735506e-01
4.277149190852601035e-01,4.258430004119873047e-01
4.337225173902385933e-01,4.313807217864785715e-01
4.399134476491956547e-01,4.370608231237350649e-01
4.462979762678325191e-01,4.430686650154483930e-01
4.528872302391557803e-01,4.493239974534151138e-01
4.596932946868329539e-01,4.555184841156005859e-01
4.667293245142667413e-01,4.620745778083801270e-01
4.740096726664662086e-01,4.688282195631634508e-01
4.815500380454753038e-01,4.757929619189399384e-01
4.893676367873558419e-01,4.831586480140686035e-01
4.974814014481522828e-01,4.905737193735761892e-01
5.059122137095405369e-01,4.982804971414422912e-01
5.146831775712618073e-01,5.064328247839844366e-01
5.238199417408267999e-01,5.149125846238947757e-01
5.333510821900575571e-01,5.236781432821955296e-01
5.433085588003363497e-01,5.326341248370123349e-01
5.537282639126105410e-01,5.421714920121970538e-01
5.646506857851875116e-01,5.520541667938232422e-01
5.761217169451408049e-01,5.621434654440233825e-01
5.881936469268427281e-01,5.729918308086323631e-01
6.009263919973749646e-01,5.842963713425426420e-01
6.143890327778656069e-01,5.964397192001342773e-01
6.286617566219699915e-01,6.093156095560660068e-01
6.438383389858037820e-01,6.228104861470087350e-01
6.600293527880085609e-01,6.368978927443695870e-01
6.773663765589861274e-01,6.522098600446875061e-01
6.960075969819946584e-01,6.686084547916879561e-01
7.161453963962096658e-01,6.861988832583083564e-01
7.380168285864420197e-01,7.051972150802612305e-01
7.619184031249612854e-01,7.257946729660034180e-01
7.882274825886360636e-01,7.483793497085571289e-01
8.174341693159680178e-01,7.739979241703545121e-01
8.501904853797936923e-01,8.020980087486679899e-01
8.873893995196199258e-01,8.338330028830496232e-01
9.302983039892213091e-01,8.698287010192871094e-01
9.807988713269800707e-01,9.126968107245365669e-01
1.041853686072444329e+00,9.640225768089294434e-01
1.118515405098664983e+00,1.026308033368541484e+00
1.220461114982573037e+00,1.109865675280623076e+00
1.370016554874627479e+00,1.228914793964907881e+00
1.641295987112790122e+00,1.441200879541948199e+00
8.736225956717596830e+00,3.802412248714959198e+00

==> residuals.csv <==
-1.000000e+00,0.000000e+00
-9.980450e-01,0.000000e+00
-9.960899e-01,0.000000e+00
-9.941349e-01,0.000000e+00
-9.921799e-01,0.000000e+00
-9.902248e-01,0.000000e+00
-9.882698e-01,0.000000e+00
-9.863148e-01,0.000000e+00
-9.843597e-01,0.000000e+00
-9.824047e-01,0.000000e+00
-9.804497e-01,0.000000e+00
-9.784946e-01,0.000000e+00
-9.765396e-01,0.000000e+00
-9.745846e-01,0.000000e+00
-9.726295e-01,0.000000e+00
-9.706745e-01,0.000000e+00
-9.687195e-01,0.000000e+00
-9.667644e-01,0.000000e+00
-9.648094e-01,0.000000e+00
-9.628543e-01,0.000000e+00
-9.608993e-01,0.000000e+00
-9.589443e-01,0.000000e+00
-9.569892e-01,0.000000e+00
-9.550342e-01,0.000000e+00
-9.530792e-01,0.000000e+00
-9.511241e-01,0.000000e+00
-9.491691e-01,0.000000e+00
-9.472141e-01,0.000000e+00
-9.452590e-01,0.000000e+00
-9.433040e-01,1.327382e-10
-9.413490e-01,0.000000e+00
-9.393939e-01,0.000000e+00
-9.374389e-01,0.000000e+00
-9.354839e-01,1.327382e-10
-9.335288e-01,0.000000e+00
-9.315738e-01,0.000000e+00
-9.296188e-01,0.000000e+00
-9.276637e-01,1.327382e-10
-9.257087e-01,0.000000e+00
-9.237537e-01,0.000000e+00
-9.217986e-01,0.000000e+00
-9.198436e-01,0.000000e+00
-9.178886e-01,0.000000e+00
-9.159335e-01,1.327382e-10
-9.139785e-01,0.000000e+00
-9.120235e-01,0.000000e+00
-9.100685e-01,3.982147e-10
-9.081134e-01,1.327382e-10
-9.061583e-01,7.964294e-10
-9.042033e-01,1.327382e-10
-9.022483e-01,5.309528e-10
-9.002932e-01,2.654764e-10
-8.983382e-01,9.291675e-10
-8.963832e-01,1.327382e-10
-8.944281e-01,5.309528e-10
-8.924731e-01,1.327382e-10
-8.905181e-01,1.327382e-10
-8.885630e-01,2.654764e-10
-8.866080e-01,3.982147e-10
-8.846530e-01,5.309528e-10
-8.826979e-01,3.982147e-10
-8.807429e-01,1.327382e-09
-8.787879e-01,3.982147e-10
-8.768328e-01,1.061906e-09
-8.748778e-01,3.982147e-10
-8.729228e-01,6.636911e-10
-8.709677e-01,9.291675e-10
-8.690127e-01,1.061906e-09
-8.670577e-01,3.982147e-10
-8.651026e-01,1.194644e-09
-8.631476e-01,3.982147e-10
-8.611926e-01,1.460120e-09
-8.592376e-01,1.327382e-09
-8.572825e-01,1.327382e-09
-8.553275e-01,5.309528e-10
-8.533725e-01,1.194644e-09
-8.514174e-01,1.327382e-09
-8.494624e-01,1.061906e-09
-8.475074e-01,1.725597e-09
-8.455523e-01,1.858335e-09
-8.435973e-01,7.964293e-10
-8.416422e-01,1.991073e-09
-8.396872e-01,3.052979e-09
-8.377321e-01,3.185717e-09
-8.357771e-01,1.991073e-09
-8.338221e-01,3.849408e-09
-8.318670e-01,3.185717e-09
-8.299120e-01,2.920241e-09
-8.279570e-01,2.389288e-09
-8.260019e-01,3.318456e-09
-8.240469e-01,4.513100e-09
-8.220919e-01,4.247624e-09
-8.201368e-01,5.309529e-09
-8.181818e-01,4.513100e-09
-8.162268e-01,4.645838e-09
-8.142717e-01,4.380361e-09
-8.123167e-01,6.238696e-09
-8.103617e-01,5.840482e-09
-8.084067e-01,5.973220e-09
-8.064516e-01,4.513100e-09
-8.044966e-01,6.371434e-09
-8.025416e-01,7.566078e-09
-8.005865e-01,4.513100e-09
-7.986315e-01,7.698816e-09
-7.966765e-01,5.575005e-09
-7.947214e-01,7.566078e-09
-7.927664e-01,6.371435e-09
-7.908114e-01,7.566078e-09
-7.888563e-01,7.300602e-09
-7.869013e-01,8.627983e-09
-7.849463e-01,1.061906e-08
-7.829912e-01,9.689889e-09
-7.810361e-01,1.287561e-08
-7.790811e-01,1.022084e-08
-7.771261e-01,1.128275e-08
-7.751710e-01,1.207917e-08
-7.732160e-01,1.194644e-08
-7.712610e-01,1.393751e-08
-7.693059e-01,1.274287e-08
-7.673509e-01,1.194644e-08
-7.653959e-01,1.314108e-08
-7.634408e-01,1.353930e-08
-7.614858e-01,1.606132e-08
-7.595308e-01,1.460120e-08
-7.575758e-01,1.407025e-08
-7.556207e-01,1.898156e-08
-7.536657e-01,1.460120e-08
-7.517107e-01,1.858334e-08
-7.497556e-01,1.884882e-08
-7.478006e-01,2.203454e-08
-7.458456e-01,2.044168e-08
-7.438905e-01,2.269823e-08
-7.419355e-01,2.171597e-08
-7.399805e-01,2.641490e-08
-7.380254e-01,2.415835e-08
-7.360704e-01,2.782192e-08
-7.341154e-01,2.827323e-08
-7.321603e-01,3.703395e-08
-7.302053e-01,2.880418e-08
-7.282503e-01,3.445883e-08
-7.262952e-01,3.052978e-08
-7.243402e-01,3.358276e-08
-7.223852e-01,3.145895e-08
-7.204301e-01,3.517561e-08
-7.184751e-01,3.862681e-08
-7.165200e-01,4.008693e-08
-7.145650e-01,3.565347e-08
-7.126099e-01,4.454693e-08
-7.106549e-01,4.706896e-08
-7.086999e-01,4.475931e-08
-7.067448e-01,4.579467e-08
-7.047898e-01,4.911312e-08
-7.028348e-01,5.203336e-08
-7.008798e-01,5.017503e-08
-6.989247e-01,5.649336e-08
-6.969697e-01,5.349349e-08
-6.950147e-01,5.983837e-08
-6.930596e-01,6.055515e-08
-6.911046e-01,7.021850e-08
-6.891496e-01,7.295289e-08
-6.871945e-01,6.886457e-08
-6.852395e-01,6.631599e-08
-6.832845e-01,7.518290e-08
-6.813294e-01,8.540374e-08
-6.793744e-01,8.272243e-08
-6.774194e-01,8.381088e-08
-6.754643e-01,8.949208e-08
-6.735093e-01,9.108493e-08
-6.715543e-01,8.596123e-08
-6.695992e-01,9.665995e-08
-6.676442e-01,1.028455e-07
-6.656892e-01,1.047304e-07
-6.637341e-01,1.178449e-07
-6.617791e-01,1.191723e-07
-6.598241e-01,1.176326e-07
-6.578690e-01,1.228359e-07
-6.559139e-01,1.298976e-07
-6.539589e-01,1.401450e-07
-6.520039e-01,1.318090e-07
-6.500489e-01,1.451094e-07
-6.480938e-01,1.461182e-07
-6.461388e-01,1.590470e-07
-6.441838e-01,1.673298e-07
-6.422287e-01,1.646751e-07
-6.402737e-01,1.707811e-07
-6.383187e-01,1.720819e-07
-6.363636e-01,1.869752e-07
-6.344086e-01,1.893911e-07
-6.324536e-01,2.044437e-07
-6.304985e-01,1.924175e-07
-6.285435e-01,2.041782e-07
-6.265885e-01,2.045764e-07
-6.246334e-01,2.225493e-07
-6.226784e-01,2.193370e-07
-6.207234e-01,2.307260e-07
-6.187683e-01,2.309649e-07
-6.168133e-01,2.536633e-07
-6.148583e-01,2.558933e-07
-6.129032e-01,2.783792e-07
-6.109482e-01,2.738661e-07
-6.089932e-01,2.786447e-07
-6.070381e-01,2.991131e-07
-6.050831e-01,3.118028e-07
-6.031281e-01,3.042368e-07
-6.011730e-01,3.279438e-07
-5.992180e-01,3.392001e-07
-5.972630e-01,3.582082e-07
-5.953079e-01,3.460759e-07
-5.933529e-01,3.801368e-07
-5.913978e-01,3.891628e-07
-5.894428e-01,4.139054e-07
-5.874878e-01,4.061004e-07
-5.855327e-01,4.350903e-07
-5.835777e-01,4.477804e-07
-5.816227e-01,4.789737e-07
-5.796676e-01,4.747791e-07
-5.777126e-01,4.909202e-07
-5.757576e-01,5.092912e-07
-5.738025e-01,5.071142e-07
-5.718475e-01,5.394493e-07
-5.698925e-01,5.774655e-07
-5.679374e-01,5.695809e-07
-5.659824e-01,5.944559e-07
-5.640274e-01,6.129864e-07
-5.620723e-01,6.512147e-07
-5.601173e-01,6.422420e-07
-5.581623e-01,6.973014e-07
-5.562072e-01,6.883816e-07
-5.542522e-01,7.326100e-07
-5.522972e-01,7.349194e-07
-5.503421e-01,7.968553e-07
-5.483871e-01,8.272787e-07
-5.464321e-01,8.259249e-07
-5.444770e-01,8.547822e-07
-5.425220e-01,8.844887e-07
-5.405670e-01,9.213898e-07
-5.386119e-01,9.558224e-07
-5.366569e-01,9.849185e-07
-5.347019e-01,1.024926e-06
-5.327469e-01,1.048659e-06
-5.307918e-01,1.086702e-06
-5.288367e-01,1.088985e-06
-5.268817e-01,1.138470e-06
-5.249267e-01,1.164540e-06
-5.229716e-01,1.223662e-06
-5.210166e-01,1.262341e-06
-5.190616e-01,1.323746e-06
-5.171065e-01,1.346152e-06
-5.151515e-01,1.417937e-06
-5.131965e-01,1.422317e-06
-5.112414e-01,1.504349e-06
-5.092864e-01,1.546533e-06
-5.073314e-01,1.610911e-06
-5.053763e-01,1.647760e-06
-5.034213e-01,1.685457e-06
-5.014663e-01,1.774073e-06
-4.995112e-01,1.848087e-06
-4.975562e-01,1.903253e-06
-4.956012e-01,1.916341e-06
-4.936461e-01,1.982949e-06
-4.916911e-01,2.107059e-06
-4.897361e-01,2.142952e-06
-4.877810e-01,2.222063e-06
-4.858260e-01,2.260744e-06
-4.838710e-01,2.376756e-06
-4.819159e-01,2.416074e-06
-4.799609e-01,2.499991e-06
-4.780059e-01,2.578015e-06
-4.760508e-01,2.682136e-06
-4.740958e-01,2.739027e-06
-4.721408e-01,2.850581e-06
-4.701857e-01,2.935028e-06
-4.682307e-01,3.034025e-06
-4.662757e-01,3.164746e-06
-4.643206e-01,3.206426e-06
-4.623656e-01,3.302236e-06
-4.604106e-01,3.463777e-06
-4.584555e-01,3.525156e-06
-4.565005e-01,3.649956e-06
-4.545455e-01,3.785004e-06
-4.525904e-01,3.864088e-06
-4.506354e-01,4.008084e-06
-4.486803e-01,4.181599e-06
-4.467253e-01,4.250172e-06
-4.447703e-01,4.417077e-06
-4.428152e-01,4.546762e-06
-4.408602e-01,4.743213e-06
-4.389052e-01,4.876032e-06
-4.369501e-01,5.030061e-06
-4.349951e-01,5.165189e-06
-4.330401e-01,5.374278e-06
-4.310851e-01,5.510334e-06
-4.291300e-01,5.709443e-06
-4.271750e-01,5.940751e-06
-4.252200e-01,6.092126e-06
-4.232649e-01,6.354632e-06
-4.213099e-01,6.484501e-06
-4.193548e-01,6.699777e-06
-4.173998e-01,6.941465e-06
-4.154448e-01,7.146017e-06
-4.134897e-01,7.395482e-06
-4.115347e-01,7.554665e-06
-4.095797e-01,7.897499e-06
-4.076246e-01,8.062412e-06
-4.056696e-01,8.373820e-06
-4.037146e-01,8.554895e-06
-4.017595e-01,8.848516e-06
-3.998045e-01,9.155885e-06
-3.978495e-01,9.456165e-06
-3.958944e-01,9.781745e-06
-3.939394e-01,9.990330e-06
-3.919844e-01,1.032278e-05
-3.900293e-01,1.062562e-05
-3.880743e-01,1.102978e-05
-3.861192e-01,1.146914e-05
-3.841642e-01,1.167841e-05
-3.822092e-01,1.210538e-05
-3.802541e-01,1.243046e-05
-3.782991e-01,1.293497e-05
-3.763441e-01,1.322192e-05
-3.743891e-01,1.367559e-05
-3.724340e-01,1.421624e-05
-3.704790e-01,1.462549e-05
-3.685240e-01,1.513591e-05
-3.665689e-01,1.550115e-05
-3.646139e-01,1.593263e-05
-3.626589e-01,1.649750e-05
-3.607038e-01,1.707919e-05
-3.587488e-01,1.757619e-05
-3.567937e-01,1.814611e-05
-3.548387e-01,1.864327e-05
-3.528837e-01,1.918840e-05
-3.509286e-01,1.983481e-05
-3.489736e-01,2.052863e-05
-3.470186e-01,2.113732e-05
-3.450635e-01,2.185460e-05
-3.431085e-01,2.253380e-05
-3.411535e-01,2.316672e-05
-3.391984e-01,2.388912e-05
-3.372434e-01,2.468907e-05
-3.352884e-01,2.546174e-05
-3.333333e-01,2.629698e-05
-3.313783e-01,2.705111e-05
-3.294233e-01,2.798923e-05
-3.274682e-01,2.873458e-05
-3.255132e-01,2.960118e-05
-3.235582e-01,3.056744e-05
-3.216031e-01,3.166000e-05
-3.196481e-01,3.262907e-05
-3.176931e-01,3.352971e-05
-3.157380e-01,3.447583e-05
-3.137830e-01,3.563087e-05
-3.118280e-01,3.670652e-05
-3.098729e-01,3.790544e-05
-3.079179e-01,3.886360e-05
-3.059629e-01,4.033825e-05
-3.040078e-01,4.148004e-05
-3.020528e-01,4.304666e-05
-3.000978e-01,4.412022e-05
-2.981427e-01,4.572136e-05
-2.961877e-01,4.712248e-05
-2.942326e-01,4.855715e-05
-2.922776e-01,4.982405e-05
-2.903226e-01,5.152247e-05
-2.883675e-01,5.302248e-05
-2.864125e-01,5.493930e-05
-2.844575e-01,5.644527e-05
-2.825024e-01,5.829854e-05
-2.805474e-01,6.006912e-05
-2.785924e-01,6.207792e-05
-2.766373e-01,6.401678e-05
-2.746823e-01,6.606246e-05
-2.727273e-01,6.819360e-05
-2.707722e-01,7.043290e-05
-2.688172e-01,7.255108e-05
-2.668622e-01,7.482446e-05
-2.649071e-01,7.720830e-05
-2.629521e-01,7.978350e-05
-2.609971e-01,8.220186e-05
-2.590420e-01,8.501347e-05
-2.570870e-01,8.747095e-05
-2.551320e-01,9.048067e-05
-2.531769e-01,9.320294e-05
-2.512219e-01,9.619071e-05
-2.492669e-01,9.942577e-05
-2.473118e-01,1.024916e-04
-2.453568e-01,1.055924e-04
-2.434018e-01,1.092062e-04
-2.414467e-01,1.126587e-04
-2.394917e-01,1.162428e-04
-2.375367e-01,1.201676e-04
-2.355816e-01,1.239227e-04
-2.336266e-01,1.279525e-04
-2.316716e-01,1.319681e-04
-2.297165e-01,1.364143e-04
-2.277615e-01,1.406575e-04
-2.258064e-01,1.455499e-04
-2.238514e-01,1.500014e-04
-2.218964e-01,1.549373e-04
-2.199413e-01,1.601478e-04
-2.179863e-01,1.653640e-04
-2.160313e-01,1.707992e-04
-2.140763e-01,1.766110e-04
-2.121212e-01,1.823488e-04
-2.101662e-01,1.884975e-04
-2.082111e-01,1.949712e-04
-2.062561e-01,2.014797e-04
-2.043011e-01,2.083099e-04
-2.023460e-01,2.154079e-04
-2.003910e-01,2.221485e-04
-1.984360e-01,2.298893e-04
-1.964809e-01,2.373094e-04
-1.945259e-01,2.457202e-04
-1.925709e-01,2.538296e-04
-1.906158e-01,2.630412e-04
-1.886608e-01,2.719353e-04
-1.867058e-01,2.813663e-04
-1.847507e-01,2.912279e-04
-1.827957e-01,3.010423e-04
-1.808407e-01,3.115220e-04
-1.788856e-01,3.218818e-04
-1.769306e-01,3.339408e-04
-1.749756e-01,3.452303e-04
-1.730205e-01,3.569979e-04
-1.710655e-01,3.702031e-04
-1.691105e-01,3.833431e-04
-1.671554e-01,3.966252e-04
-1.652004e-01,4.116969e-04
-1.632454e-01,4.260001e-04
-1.612903e-01,4.407213e-04
-1.593353e-01,4.576198e-04
-1.573803e-01,4.733310e-04
-1.554252e-01,4.913327e-04
-1.534702e-01,5.092495e-04
-1.515152e-01,5.280972e-04
-1.495601e-01,5.475467e-04
-1.476051e-01,5.677326e-04
-1.456500e-01,5.888670e-04
-1.436950e-01,6.110008e-04
-1.417400e-01,6.337493e-04
-1.397849e-01,6.580572e-04
-1.378299e-01,6.826739e-04
-1.358749e-01,7.094889e-04
-1.339198e-01,7.357372e-04
-1.319648e-01,7.656965e-04
-1.300098e-01,7.935268e-04
-1.280547e-01,8.258635e-04
-1.260997e-01,8.567400e-04
-1.241447e-01,8.920556e-04
-1.221896e-01,9.265658e-04
-1.202346e-01,9.635781e-04
-1.182796e-01,1.001745e-03
-1.163245e-01,1.042168e-03
-1.143695e-01,1.083905e-03
-1.124145e-01,1.129120e-03
-1.104594e-01,1.173475e-03
-1.085044e-01,1.223653e-03
-1.065494e-01,1.272993e-03
-1.045943e-01,1.327273e-03
-1.026393e-01,1.382386e-03
-1.006843e-01,1.440096e-03
-9.872923e-02,1.503661e-03
-9.677419e-02,1.566773e-03
-9.481916e-02,1.635352e-03
-9.286413e-02,1.706697e-03
-9.090909e-02,1.781040e-03
-8.895406e-02,1.859944e-03
-8.699902e-02,1.942103e-03
-8.504399e-02,2.030072e-03
-8.308896e-02,2.121102e-03
-8.113392e-02,2.218193e-03
-7.917888e-02,2.318061e-03
-7.722385e-02,2.427015e-03
-7.526882e-02,2.539299e-03
-7.331379e-02,2.660645e-03
-7.135875e-02,2.786925e-03
-6.940372e-02,2.920627e-03
-6.744868e-02,3.063502e-03
-6.549364e-02,3.214709e-03
-6.353861e-02,3.372401e-03
-6.158358e-02,3.543999e-03
-5.962855e-02,3.722586e-03
-5.767351e-02,3.916039e-03
-5.571847e-02,4.119386e-03
-5.376344e-02,4.339660e-03
-5.180841e-02,4.569788e-03
-4.985337e-02,4.822171e-03
-4.789834e-02,5.085372e-03
-4.594330e-02,5.376935e-03
-4.398827e-02,5.682729e-03
-4.203324e-02,6.018636e-03
-4.007820e-02,6.375059e-03
-3.812317e-02,6.764228e-03
-3.616814e-02,7.189402e-03
-3.421310e-02,7.649331e-03
-3.225806e-02,8.153120e-03
-3.030303e-02,8.712579e-03
-2.834800e-02,9.323033e-03
-2.639296e-02,1.000614e-02
-2.443793e-02,1.076240e-02
-2.248289e-02,1.162344e-02
-2.052786e-02,1.258595e-02
-1.857283e-02,1.371670e-02
-1.661779e-02,1.500292e-02
-1.466276e-02,1.654831e-02
-1.270772e-02,1.837949e-02
-1.075269e-02,2.065212e-02
-8.797655e-03,2.349017e-02
-6.842621e-03,2.720360e-02
-4.887586e-03,3.194660e-02
-2.932552e-03,3.814581e-02
-9.775180e-04,5.609694e-02
9.775180e-04,5.635467e-02
2.932552e-03,3.830197e-02
4.887586e-03,3.226684e-02
6.842621e-03,2.757098e-02
8.797655e-03,2.392511e-02
1.075269e-02,2.108326e-02
1.270772e-02,1.883382e-02
1.466276e-02,1.698208e-02
1.661779e-02,1.545417e-02
1.857283e-02,1.414455e-02
2.052786e-02,1.301925e-02
2.248289e-02,1.203927e-02
2.443793e-02,1.117014e-02
2.639296e-02,1.039912e-02
2.834800e-02,9.700855e-03
3.030303e-02,9.073503e-03
3.225806e-02,8.509497e-03
3.421310e-02,7.984756e-03
3.616814e-02,7.510465e-03
3.812317e-02,7.073532e-03
4.007820e-02,6.668147e-03
4.203324e-02,6.293707e-03
4.398827e-02,5.946584e-03
4.594330e-02,5.620363e-03
4.789834e-02,5.323519e-03
4.985337e-02,5.040283e-03
5.180841e-02,4.779392e-03
5.376344e-02,4.532805e-03
5.571847e-02,4.303438e-03
5.767351e-02,4.085854e-03
5.962855e-02,3.882947e-03
6.158358e-02,3.690209e-03
6.353861e-02,3.511583e-03
6.549364e-02,3.342450e-03
6.744868e-02,3.181752e-03
6.940372e-02,3.030456e-03
7.135875e-02,2.889567e-03
7.331379e-02,2.753603e-03
7.526882e-02,2.625833e-03
7.722385e-02,2.505267e-03
7.917888e-02,2.392510e-03
8.113392e-02,2.283357e-03
8.308896e-02,2.181664e-03
8.504399e-02,2.083401e-03
8.699902e-02,1.992615e-03
8.895406e-02,1.902670e-03
9.090909e-02,1.820390e-03
9.286413e-02,1.740480e-03
9.481916e-02,1.666831e-03
9.677419e-02,1.593904e-03
9.872923e-02,1.528127e-03
1.006843e-01,1.459899e-03
1.026393e-01,1.400197e-03
1.045943e-01,1.342026e-03
1.065494e-01,1.285430e-03
1.085044e-01,1.231447e-03
1.104594e-01,1.180669e-03
1.124145e-01,1.132023e-03
1.143695e-01,1.086590e-03
1.163245e-01,1.041737e-03
1.182796e-01,9.996057e-04
1.202346e-01,9.602043e-04
1.221896e-01,9.206673e-04
1.241447e-01,8.838201e-04
1.260997e-01,8.503204e-04
1.280547e-01,8.169890e-04
1.300098e-01,7.835465e-04
1.319648e-01,7.535167e-04
1.339198e-01,7.237765e-04
1.358749e-01,6.963472e-04
1.378299e-01,6.693777e-04
1.397849e-01,6.431151e-04
1.417400e-01,6.192837e-04
1.436950e-01,5.949261e-04
1.456500e-01,5.727494e-04
1.476051e-01,5.506210e-04
1.495601e-01,5.299749e-04
1.515152e-01,5.103953e-04
1.534702e-01,4.914819e-04
1.554252e-01,4.723550e-04
1.573803e-01,4.556851e-04
1.593353e-01,4.380086e-04
1.612903e-01,4.225764e-04
1.632454e-01,4.068873e-04
1.652004e-01,3.928254e-04
1.671554e-01,3.774596e-04
1.691105e-01,3.641349e-04
1.710655e-01,3.508282e-04
1.730205e-01,3.385947e-04
1.749756e-01,3.260617e-04
1.769306e-01,3.147050e-04
1.788856e-01,3.031793e-04
1.808407e-01,2.923052e-04
1.827957e-01,2.821175e-04
1.847507e-01,2.725084e-04
1.867058e-01,2.622898e-04
1.886608e-01,2.538994e-04
1.906158e-01,2.443593e-04
1.925709e-01,2.360518e-04
1.945259e-01,2.273726e-04
1.964809e-01,2.200019e-04
1.984360e-01,2.121396e-04
2.003910e-01,2.053019e-04
2.023460e-01,1.980591e-04
2.043011e-01,1.912245e-04
2.062561e-01,1.843531e-04
2.082111e-01,1.781939e-04
2.101662e-01,1.722666e-04
2.121212e-01,1.664484e-04
2.140763e-01,1.606582e-04
2.160313e-01,1.551714e-04
2.179863e-01,1.497543e-04
2.199413e-01,1.452448e-04
2.218964e-01,1.399181e-04
2.238514e-01,1.355458e-04
2.258064e-01,1.305124e-04
2.277615e-01,1.264596e-04
2.297165e-01,1.222638e-04
2.316716e-01,1.182302e-04
2.336266e-01,1.140451e-04
2.355816e-01,1.105108e-04
2.375367e-01,1.066124e-04
2.394917e-01,1.030861e-04
2.414467e-01,9.960504e-05
2.434018e-01,9.635374e-05
2.453568e-01,9.292141e-05
2.473118e-01,9.014676e-05
2.492669e-01,8.707696e-05
2.512219e-01,8.415551e-05
2.531769e-01,8.160985e-05
2.551320e-01,7.868042e-05
2.570870e-01,7.631083e-05
2.590420e-01,7.381393e-05
2.609971e-01,7.147812e-05
2.629521e-01,6.938708e-05
2.649071e-01,6.688898e-05
2.668622e-01,6.455992e-05
2.688172e-01,6.255404e-05
2.707722e-01,6.042530e-05
2.727273e-01,5.848257e-05
2.746823e-01,5.644214e-05
2.766373e-01,5.487716e-05
2.785924e-01,5.290268e-05
2.805474e-01,5.123588e-05
2.825024e-01,4.955435e-05
2.844575e-01,4.797690e-05
2.864125e-01,4.640032e-05
2.883675e-01,4.494051e-05
2.903226e-01,4.347476e-05
2.922776e-01,4.211647e-05
2.942326e-01,4.073339e-05
2.961877e-01,3.948698e-05
2.981427e-01,3.799397e-05
3.000978e-01,3.703147e-05
3.020528e-01,3.578211e-05
3.040078e-01,3.446814e-05
3.059629e-01,3.335801e-05
3.079179e-01,3.244614e-05
3.098729e-01,3.133717e-05
3.118280e-01,3.025814e-05
3.137830e-01,2.932155e-05
3.157380e-01,2.827998e-05
3.176931e-01,2.734511e-05
3.196481e-01,2.651117e-05
3.216031e-01,2.558297e-05
3.235582e-01,2.471425e-05
3.255132e-01,2.396913e-05
3.274682e-01,2.320043e-05
3.294233e-01,2.237231e-05
3.313783e-01,2.181412e-05
3.333333e-01,2.091886e-05
3.352884e-01,2.029169e-05
3.372434e-01,1.963979e-05
3.391984e-01,1.902285e-05
3.411535e-01,1.840567e-05
3.431085e-01,1.778591e-05
3.450635e-01,1.723064e-05
3.470186e-01,1.662695e-05
3.489736e-01,1.601534e-05
3.509286e-01,1.553783e-05
3.528837e-01,1.499493e-05
3.548387e-01,1.451641e-05
3.567937e-01,1.402777e-05
3.587488e-01,1.355637e-05
3.607038e-01,1.316296e-05
3.626589e-01,1.269404e-05
3.646139e-01,1.227494e-05
3.665689e-01,1.193155e-05
3.685240e-01,1.145157e-05
3.704790e-01,1.108072e-05
3.724340e-01,1.076862e-05
3.743891e-01,1.044138e-05
3.763441e-01,1.004010e-05
3.782991e-01,9.735735e-06
3.802541e-01,9.304736e-06
3.822092e-01,9.015210e-06
3.841642e-01,8.735079e-06
3.861192e-01,8.455451e-06
3.880743e-01,8.178241e-06
3.900293e-01,7.849234e-06
3.919844e-01,7.612512e-06
3.939394e-01,7.278276e-06
3.958944e-01,7.108422e-06
3.978495e-01,6.829539e-06
3.998045e-01,6.603354e-06
4.017595e-01,6.363683e-06
4.037146e-01,6.183291e-06
4.056696e-01,5.940541e-06
4.076246e-01,5.747113e-06
4.095797e-01,5.570677e-06
4.115347e-01,5.329598e-06
4.134897e-01,5.206946e-06
4.154448e-01,4.984478e-06
4.173998e-01,4.852615e-06
4.193548e-01,4.648704e-06
4.213099e-01,4.506594e-06
4.232649e-01,4.305179e-06
4.252200e-01,4.230765e-06
4.271750e-01,4.059214e-06
4.291300e-01,3.896318e-06
4.310851e-01,3.788905e-06
4.330401e-01,3.682982e-06
4.349951e-01,3.510343e-06
4.369501e-01,3.374340e-06
4.389052e-01,3.281421e-06
4.408602e-01,3.173481e-06
4.428152e-01,3.073847e-06
4.447703e-01,2.982840e-06
4.467253e-01,2.865472e-06
4.486803e-01,2.726336e-06
4.506354e-01,2.626358e-06
4.525904e-01,2.543157e-06
4.545455e-01,2.465798e-06
4.565005e-01,2.383898e-06
4.584555e-01,2.299503e-06
4.604106e-01,2.196923e-06
4.623656e-01,2.113882e-06
4.643206e-01,2.014462e-06
4.662757e-01,1.977586e-06
4.682307e-01,1.896616e-06
4.701857e-01,1.814717e-06
4.721408e-01,1.781161e-06
4.740958e-01,1.709244e-06
4.760508e-01,1.652087e-06
4.780059e-01,1.584683e-06
4.799609e-01,1.485394e-06
4.819159e-01,1.482395e-06
4.838710e-01,1.409893e-06
4.858260e-01,1.395770e-06
4.877810e-01,1.318091e-06
4.897361e-01,1.290163e-06
4.916911e-01,1.215883e-06
4.936461e-01,1.166796e-06
4.956012e-01,1.127320e-06
4.975562e-01,1.093578e-06
4.995112e-01,1.046031e-06
5.014663e-01,1.018421e-06
5.034213e-01,9.817329e-07
5.053763e-01,9.314782e-07
5.073314e-01,8.967538e-07
5.092864e-01,8.810379e-07
5.112414e-01,8.323495e-07
5.131965e-01,8.090672e-07
5.151515e-01,7.846166e-07
5.171065e-01,7.389816e-07
5.190616e-01,7.280702e-07
5.210166e-01,6.845057e-07
5.229716e-01,6.897621e-07
5.249267e-01,6.566041e-07
5.268817e-01,6.290475e-07
5.288367e-01,5.843943e-07
5.307918e-01,5.938189e-07
5.327469e-01,5.757929e-07
5.347019e-01,5.647491e-07
5.366569e-01,5.378034e-07
5.386119e-01,5.023091e-07
5.405670e-01,4.954332e-07
5.425220e-01,4.804604e-07
5.444770e-01,4.677440e-07
5.464321e-01,4.467183e-07
5.483871e-01,4.332320e-07
5.503421e-01,3.948176e-07
5.522972e-01,3.877559e-07
5.542522e-01,3.753580e-07
5.562072e-01,3.694113e-07
5.581623e-01,3.434476e-07
5.601173e-01,3.301474e-07
5.620723e-01,3.450671e-07
5.640274e-01,2.962723e-07
5.659824e-01,2.994316e-07
5.679374e-01,2.857595e-07
5.698925e-01,2.956617e-07
5.718475e-01,2.570083e-07
5.738025e-01,2.592649e-07
5.757576e-01,2.486191e-07
5.777126e-01,2.520703e-07
5.796676e-01,2.302747e-07
5.816227e-01,2.195228e-07
5.835777e-01,2.138681e-07
5.855327e-01,1.983907e-07
5.874878e-01,1.995058e-07
5.894428e-01,1.956032e-07
5.913978e-01,1.768340e-07
5.933529e-01,1.797542e-07
5.953079e-01,1.771525e-07
5.972630e-01,1.642769e-07
5.992180e-01,1.601089e-07
6.011730e-01,1.532596e-07
6.031281e-01,1.467023e-07
6.050831e-01,1.476845e-07
6.070381e-01,1.318887e-07
6.089932e-01,1.271101e-07
6.109482e-01,1.256765e-07
6.129032e-01,1.138893e-07
6.148583e-01,1.237916e-07
6.168133e-01,1.194644e-07
6.187683e-01,1.113673e-07
6.207234e-01,1.034030e-07
6.226784e-01,1.118452e-07
6.246334e-01,9.663339e-08
6.265885e-01,9.490780e-08
6.285435e-01,9.127076e-08
6.304985e-01,9.371314e-08
6.324536e-01,8.548339e-08
6.344086e-01,7.751909e-08
6.363636e-01,7.786421e-08
6.383187e-01,6.498860e-08
6.402737e-01,7.234231e-08
6.422287e-01,6.400635e-08
6.441838e-01,7.122730e-08
6.461388e-01,6.206837e-08
6.480938e-01,6.950170e-08
6.500489e-01,6.079408e-08
6.520039e-01,5.999766e-08
6.539589e-01,5.675885e-08
6.559139e-01,5.609515e-08
6.578690e-01,4.998920e-08
6.598241e-01,4.990955e-08
6.617791e-01,4.247622e-08
6.637341e-01,5.110419e-08
6.656892e-01,4.446728e-08
6.676442e-01,4.539646e-08
6.695992e-01,3.897193e-08
6.715543e-01,3.676847e-08
6.735093e-01,3.875955e-08
6.754643e-01,3.477740e-08
6.774194e-01,3.817550e-08
6.793744e-01,3.437919e-08
6.813294e-01,3.756490e-08
6.832845e-01,2.861835e-08
6.852395e-01,2.694585e-08
6.871945e-01,2.933514e-08
6.891496e-01,2.808740e-08
6.911046e-01,2.827323e-08
6.930596e-01,2.954751e-08
6.950147e-01,2.800775e-08
6.969697e-01,2.349466e-08
6.989247e-01,1.977799e-08
7.008798e-01,2.357430e-08
7.028348e-01,2.150359e-08
7.047898e-01,2.575121e-08
7.067448e-01,2.269823e-08
7.086999e-01,2.349466e-08
7.106549e-01,1.699049e-08
7.126099e-01,2.017620e-08
7.145650e-01,1.553037e-08
7.165200e-01,1.738870e-08
7.184751e-01,1.499942e-08
7.204301e-01,1.592858e-08
7.223852e-01,1.446846e-08
7.243402e-01,1.446846e-08
7.262952e-01,1.247739e-08
7.282503e-01,1.367204e-08
7.302053e-01,9.424412e-09
7.321603e-01,1.287560e-08
7.341154e-01,1.261013e-08
7.360704e-01,1.287561e-08
7.380254e-01,1.075179e-08
7.399805e-01,1.207918e-08
7.419355e-01,9.955365e-09
7.438905e-01,9.424413e-09
7.458456e-01,1.035358e-08
7.478006e-01,1.340656e-08
7.497556e-01,1.008810e-08
7.517107e-01,9.689889e-09
7.536657e-01,8.760722e-09
7.556207e-01,1.181370e-08
7.575758e-01,7.566078e-09
7.595308e-01,7.167864e-09
7.614858e-01,6.769649e-09
7.634408e-01,9.291674e-09
7.653959e-01,6.902387e-09
7.673509e-01,4.778576e-09
7.693059e-01,7.300602e-09
7.712610e-01,7.300602e-09
7.732160e-01,5.840481e-09
7.751710e-01,5.707743e-09
7.771261e-01,5.442267e-09
7.790811e-01,6.504173e-09
7.810361e-01,5.309529e-09
7.829912e-01,6.769648e-09
7.849463e-01,4.114885e-09
7.869013e-01,4.114885e-09
7.888563e-01,4.380361e-09
7.908114e-01,2.920241e-09
7.927664e-01,4.247624e-09
7.947214e-01,3.185717e-09
7.966765e-01,4.911314e-09
7.986315e-01,5.309529e-09
8.005865e-01,2.123811e-09
8.025416e-01,2.522026e-09
8.044966e-01,3.052979e-09
8.064516e-01,1.991073e-09
8.084067e-01,3.185717e-09
8.103617e-01,2.787503e-09
8.123167e-01,3.052979e-09
8.142717e-01,1.460120e-09
8.162268e-01,1.592859e-09
8.181818e-01,3.052979e-09
8.201368e-01,1.991073e-09
8.220919e-01,1.991073e-09
8.240469e-01,2.389288e-09
8.260019e-01,1.592859e-09
8.279570e-01,1.327382e-09
8.299120e-01,1.194644e-09
8.318670e-01,1.592859e-09
8.338221e-01,1.460120e-09
8.357771e-01,1.460120e-09
8.377321e-01,7.964294e-10
8.396872e-01,1.725597e-09
8.416422e-01,6.636911e-10
8.435973e-01,1.460120e-09
8.455523e-01,7.964294e-10
8.475074e-01,7.964293e-10
8.494624e-01,5.309528e-10
8.514174e-01,1.725597e-09
8.533725e-01,2.123811e-09
8.553275e-01,1.327382e-09
8.572825e-01,1.991073e-09
8.592376e-01,6.636911e-10
8.611926e-01,2.654764e-09
8.631476e-01,1.327382e-10
8.651026e-01,3.982147e-10
8.670577e-01,2.654764e-10
8.690127e-01,0.000000e+00
8.709677e-01,0.000000e+00
8.729228e-01,0.000000e+00
8.748778e-01,3.982147e-10
8.768328e-01,0.000000e+00
8.787879e-01,2.654764e-10
8.807429e-01,1.327382e-10
8.826979e-01,3.982147e-10
8.846530e-01,0.000000e+00
8.866080e-01,2.654764e-10
8.885630e-01,0.000000e+00
8.905181e-01,0.000000e+00
8.924731e-01,7.964294e-10
8.944281e-01,0.000000e+00
8.963832e-01,0.000000e+00
8.983382e-01,0.000000e+00
9.002932e-01,3.982147e-10
9.022483e-01,0.000000e+00
9.042033e-01,3.982147e-10
9.061583e-01,1.327382e-10
9.081134e-01,0.000000e+00
9.100685e-01,0.000000e+00
9.120235e-01,0.000000e+00
9.139785e-01,0.000000e+00
9.159335e-01,3.982147e-10
9.178886e-01,0.000000e+00
9.198436e-01,3.982147e-10
9.217986e-01,3.982147e-10
9.237537e-01,6.636911e-10
9.257087e-01,5.309528e-10
9.276637e-01,0.000000e+00
9.296188e-01,0.000000e+00
9.315738e-01,3.982147e-10
9.335288e-01,0.000000e+00
9.354839e-01,0.000000e+00
9.374389e-01,0.000000e+00
9.393939e-01,0.000000e+00
9.413490e-01,0.000000e+00
9.433040e-01,0.000000e+00
9.452590e-01,0.000000e+00
9.472141e-01,0.000000e+00
9.491691e-01,0.000000e+00
9.511241e-01,0.000000e+00
9.530792e-01,0.000000e+00
9.550342e-01,0.000000e+00
9.569892e-01,0.000000e+00
9.589443e-01,0.000000e+00
9.608993e-01,0.000000e+00
9.628543e-01,0.000000e+00
9.648094e-01,1.327382e-10
9.667644e-01,0.000000e+00
9.687195e-01,0.000000e+00
9.706745e-01,0.000000e+00
9.726295e-01,0.000000e+00
9.745846e-01,1.327382e-10
9.765396e-01,0.000000e+00
9.784946e-01,0.000000e+00
9.804497e-01,0.000000e+00
9.824047e-01,0.000000e+00
9.843597e-01,0.000000e+00
9.863148e-01,0.000000e+00
9.882698e-01,0.000000e+00
9.902248e-01,0.000000e+00
9.921799e-01,0.000000e+00
9.941349e-01,0.000000e+00
9.960899e-01,0.000000e+00
9.980450e-01,0.000000e+00
1.000000e+00,0.000000e+00

